Achieving High Throughput with a Trainable Neural-Network-Based Equalizer for Communications on FPGA

The ever-increasing data rates of modern communication systems lead to severe distortions of the communication signal, imposing great challenges to state-of-the-art signal processing algorithms. In this context, neural network (NN)-based equalizers are a promising concept since they can compensate for impairments introduced by the channel. However, due to the large computational complexity, efficient hardware implementation of NNs is challenging. Especially the backpropagation algorithm, required to adapt the NN's parameters to varying channel conditions, is highly complex, limiting the throughput on resource-constrained devices like field programmable gate arrays (FPGAs). In this work, we present an FPGA architecture of an NN-based equalizer that exploits batch-level parallelism of the convolutional layer to enable a custom mapping scheme of two multiplication to a single digital signal processor (DSP). Our implementation achieves a throughput of up to 20 GBd, which enables the equalization of high-data-rate nonlinear optical fiber channels while providing adaptation capabilities by retraining the NN using backpropagation. As a result, our FPGA implementation outperforms an embedded graphics processing unit (GPU) in terms of throughput by two orders of magnitude. Further, we achieve a higher energy efficiency and throughput as state-of-the-art NN training FPGA implementations. Thus, this work fills the gap of high-throughput NN-based equalization while enabling adaptability by NN training on the edge FPGA.

==> data/EXP_PAM4_-2dB_56GBd_TI1_II1_SL2048_SLPI1024_LR02.txt <==
Training_Iteration	Training_Time	Training_Time_Full_Throughput	R1	R2	R3	R4	R5	R6	R7	R8	R9	R10	MEAN	STD	UPPER	LOWER
0	0.00E+00	0	0.497895	0.496513	0.500461	0.494539	0.499934	0.495855	0.497632	0.504868	0.491908	0.495592	0.4975197	0.00341332	0.50093302	0.49410638
75	1.54E-06	4.80E-05	0.371513	0.359539	0.369803	0.366053	0.368816	0.380197	0.357895	0.368618	0.359671	0.367697	0.3669802	0.00634004	0.37332024	0.36064016
150	3.07E-06	0.000096	0.255066	0.272829	0.239539	0.284145	0.267237	0.299737	0.255	0.292895	0.250526	0.238224	0.2655198	0.020465372	0.285985172	0.245054428
225	4.61E-06	0.000144	0.125921	0.150921	0.123355	0.207895	0.192763	0.218553	0.190132	0.111776	0.143487	0.137368	0.1602171	0.036606514	0.196823614	0.123610586
300	6.14E-06	0.000192	0.0908553	0.110921	0.15875	0.161184	0.257697	0.164342	0.0947368	0.105395	0.115526	0.0908553	0.13502624	0.049516956	0.184543196	0.085509284
375	7.68E-06	0.00024	0.0641447	0.0765132	0.0738158	0.102895	0.0925	0.105526	0.0797368	0.100197	0.117632	0.109803	0.09227635	0.01684959	0.10912594	0.07542676
450	9.22E-06	0.000288	0.0680263	0.0892105	0.0957895	0.0865132	0.0721711	0.0657237	0.0976316	0.114013	0.168224	0.0840789	0.09413818	0.028379614	0.122517794	0.065758566
525	1.08E-05	0.000336	0.0808553	0.0833553	0.0513816	0.0817105	0.0936184	0.0692763	0.0963158	0.105395	0.0853947	0.0636184	0.08109213	0.015267712	0.096359842	0.065824418
600	1.23E-05	0.000384	0.0705263	0.0821711	0.0526974	0.0649342	0.0621711	0.0584868	0.0527632	0.0703947	0.0863816	0.0599342	0.06604606	0.01085313	0.07689919	0.05519293
675	1.38E-05	0.000432	0.0479605	0.0682895	0.0515789	0.0869737	0.0489474	0.0740132	0.0756579	0.0583553	0.0686842	0.0676316	0.06480922	0.012169372	0.076978592	0.052639848
750	1.54E-05	0.00048	0.0452632	0.0513816	0.0421053	0.0610526	0.0446711	0.0601974	0.0864474	0.0457895	0.0561184	0.0625658	0.05555923	0.012544487	0.068103717	0.043014743
825	1.69E-05	0.000528	0.0445395	0.0575658	0.0478289	0.0676974	0.0454605	0.0479605	0.0382237	0.0519079	0.0429605	0.0640789	0.05082236	0.009017013	0.059839373	0.041805347
900	1.84E-05	0.000576	0.0426316	0.0495395	0.0686842	0.0513816	0.0447368	0.0415789	0.0431579	0.0543421	0.0571711	0.101908	0.05551317	0.017354286	0.072867456	0.038158884
975	2.00E-05	0.000624	0.0478947	0.0773026	0.0464474	0.0541447	0.03625	0.0478289	0.0690132	0.0372368	0.0707237	0.0557895	0.05426315	0.01333824	0.06760139	0.04092491
1050	2.15E-05	0.000672	0.0507237	0.0378289	0.0430263	0.0549342	0.0473026	0.0472368	0.0690789	0.0408553	0.0604605	0.0343421	0.04857893	0.010092457	0.058671387	0.038486473
1125	2.30E-05	0.00072	0.0309868	0.0336184	0.0353289	0.0433553	0.0424342	0.0392105	0.0447368	0.0547368	0.0384211	0.04	0.04028288	0.006347375	0.046630255	0.033935505
1200	2.46E-05	0.000768	0.0605921	0.0301316	0.0484211	0.0389474	0.0417105	0.07	0.0369737	0.0325	0.0557895	0.0411184	0.04561843	0.012233841	0.057852271	0.033384589
1275	2.61E-05	0.000816	0.0319737	0.0328289	0.0473684	0.0438158	0.0358553	0.0568421	0.045	0.0356579	0.0506579	0.0417763	0.04217763	0.00773766	0.04991529	0.03443997
1350	2.76E-05	0.000864	0.0456579	0.0285526	0.03125	0.0502632	0.0378289	0.0432895	0.0280921	0.0432895	0.0567763	0.0355921	0.04005921	0.009021877	0.049081087	0.031037333
1425	2.92E-05	0.000912	0.0358553	0.0374342	0.0388816	0.0393421	0.0283553	0.0369079	0.0269737	0.0393421	0.0292763	0.0369079	0.03492764	0.00456063	0.03948827	0.03036701
1500	3.07E-05	0.00096	0.0333553	0.0343421	0.0359868	0.0398026	0.0290132	0.0471711	0.0414474	0.02875	0.0285526	0.0280921	0.03465132	0.00616326	0.04081458	0.02848806
1575	3.23E-05	0.001008	0.0478947	0.0276974	0.035	0.0581579	0.03	0.0400658	0.0346053	0.0259868	0.0469079	0.0276316	0.03739474	0.010132567	0.047527307	0.027262173
1650	3.38E-05	0.001056	0.0319079	0.0315132	0.0305921	0.0418421	0.0272368	0.0359868	0.0323684	0.0276974	0.0309868	0.0396711	0.03298026	0.004545201	0.037525461	0.028435059
1725	3.53E-05	0.001104	0.0284868	0.0305263	0.0292763	0.0292105	0.0288816	0.0294079	0.0270395	0.0255263	0.0373684	0.0274342	0.02931578	0.00300481	0.03232059	0.02631097
1800	3.69E-05	0.001152	0.0375	0.0296711	0.0246053	0.0516447	0.0326974	0.0304605	0.0243421	0.0286842	0.0244079	0.0255921	0.03096053	0.007979099	0.038939629	0.022981431
1875	3.84E-05	0.0012	0.0314474	0.0242763	0.0281579	0.0292105	0.0324342	0.0279605	0.0228289	0.0211842	0.0326974	0.0296053	0.02798026	0.003804451	0.031784711	0.024175809
1950	3.99E-05	0.001248	0.02625	0.0432237	0.0276974	0.0344079	0.0559211	0.0283553	0.02125	0.0419737	0.0276974	0.0294737	0.03362502	0.009911468	0.043536488	0.023713552
2025	4.15E-05	0.001296	0.0243421	0.0349342	0.0197368	0.0279605	0.0232237	0.0266447	0.0217105	0.0251974	0.0252632	0.0261842	0.02551973	0.003886868	0.029406598	0.021632862
2100	4.30E-05	0.001344	0.0294079	0.0407895	0.0148684	0.0254605	0.0267763	0.0283553	0.0303947	0.0263816	0.0254605	0.0265132	0.02744079	0.005999595	0.033440385	0.021441195
2175	4.45E-05	0.001392	0.0250658	0.0278947	0.0206579	0.0432237	0.0207237	0.0305263	0.0257237	0.0351974	0.0193421	0.0281579	0.02765132	0.00695965	0.03461097	0.02069167
2250	4.61E-05	0.00144	0.0284868	0.0298026	0.0361184	0.0326316	0.0269737	0.02875	0.0200658	0.0244079	0.0305263	0.0357895	0.02935526	0.004658414	0.034013674	0.024696846
2325	4.76E-05	0.001488	0.0239474	0.0221711	0.0257895	0.0288158	0.0182237	0.0296711	0.0332237	0.0221711	0.0197368	0.0467763	0.02705265	0.007921101	0.034973751	0.019131549
2400	4.92E-05	0.001536	0.0298026	0.0276974	0.0195395	0.0430263	0.0225	0.0308553	0.0230921	0.0321053	0.0327632	0.0265789	0.02879606	0.006312091	0.035108151	0.022483969
2475	5.07E-05	0.001584	0.0295395	0.0239474	0.0238158	0.0422368	0.0296053	0.0263158	0.0273684	0.0216447	0.0226974	0.0260526	0.02732237	0.005590242	0.032912612	0.021732128
2550	5.22E-05	0.001632	0.0253947	0.0240789	0.0178947	0.0304605	0.0236184	0.0223026	0.0313158	0.0220395	0.0498684	0.0184868	0.02654603	0.008809667	0.035355697	0.017736363
2625	5.38E-05	0.00168	0.0261842	0.0213158	0.0226316	0.0263158	0.02375	0.0214474	0.0257237	0.0196053	0.0192105	0.0215132	0.02276975	0.002491229	0.025260979	0.020278521
2700	5.53E-05	0.001728	0.0205921	0.0222368	0.0222368	0.03875	0.0185526	0.0263158	0.0275	0.0217105	0.0201974	0.0467105	0.02648025	0.008698466	0.035178716	0.017781784
2775	5.68E-05	0.001776	0.0198684	0.0271053	0.0225658	0.0453947	0.0253947	0.0234211	0.0413158	0.0176316	0.0223026	0.0195395	0.02645395	0.008897951	0.035351901	0.017555999
2850	5.84E-05	0.001824	0.0231579	0.0209868	0.0191447	0.0268421	0.0238158	0.0430263	0.0214474	0.0226316	0.0242763	0.0296711	0.0255	0.006493073	0.031993073	0.019006927
2925	5.99E-05	0.001872	0.0231579	0.0290789	0.0220395	0.0363816	0.0205921	0.0228289	0.0190132	0.0267763	0.0221711	0.0215789	0.02436184	0.0048694	0.02923124	0.01949244


==> data/RTX_throughput_latency.txt <==
symbols	throughput	latency
800	2.4E-03	0.3242
1600	5.90E-03	0.269917
3200	9.60E-03	0.333091
6400	2.18E-02	0.293717
12800	3.94E-02	0.32511
25600	8.20E-02	0.312653
51200	1.59E-01	0.323958
102400	3.00E-01	0.342552
204800	5.12E-01	0.405436
409600	9.31E-01	0.450177
819200	1.85E+00	0.462262
1638400	3.68E+00	0.486776
3276800	7.01E+00	0.549065
6553600	1.31E+01	0.641952
13107200	2.78E+01	0.798942
26214400	5.43E+01	1.138579
52428800	1.01E+02	1.827551
104857600	7.01E+01	4.116334


==> data/SIM_35km_15dB_20GHz_FIR23_SL256_LR02.txt <==
Training_Time_Full_Throughput   BER
0	0.5
0.00000192	0.478136182
4.05333E-06	0.350337207
6.18667E-06	0.235760331
0.00000832	0.148167819
1.04533E-05	0.102058962
1.25867E-05	0.076408453
0.00001472	0.06194796
1.68533E-05	0.054243255
1.89867E-05	0.04836775
0.00002112	0.04419611
2.32533E-05	0.041558247
2.53867E-05	0.040767487
0.00002752	0.037338864
2.96533E-05	0.037058368
3.17867E-05	0.034909882
0.00003392	0.03504118
3.60533E-05	0.033692408
3.81867E-05	0.033361185
0.00004032	0.033301502
4.24533E-05	0.031910956
4.45867E-05	0.031845309
0.00004672	0.029932562
4.88533E-05	0.030705418
5.09867E-05	0.02996837
0.00005312	0.030523395
5.52533E-05	0.029395441
5.73867E-05	0.028550968
0.00005952	0.027951181
6.16533E-05	0.0269963
6.37867E-05	0.029434232
0.00006592	0.027306637
6.80533E-05	0.026668059
7.01867E-05	0.027246956
0.00007232	0.027273813
7.44533E-05	0.028067557
7.65867E-05	0.027575197
0.00007872	0.026253283
8.08533E-05	0.027452853
8.29867E-05	0.02674266
0.00008512	0.026306994
8.72533E-05	0.024686679
8.93867E-05	0.02686202
0.00009152	0.025280496
9.36533E-05	0.02541776
9.57867E-05	0.025590833
0.00009792	0.025334209
0.000100053	0.025632609
0.000102187	0.025190976
0.00010432	0.024689663
0.000106453	0.024585223
0.000108587	0.025310338
0.00011072	0.024373358
0.000112853	0.025868345
0.000114987	0.024048103
0.00011712	0.023913821
0.000119253	0.025358081
0.000121387	0.024823943
0.00012352	0.024492718
0.000125653	0.024444975
0.000127787	0.024844831
0.00012992	0.023639293
0.000132053	0.023940679
0.000134187	0.024173431
0.00013632	0.023642277
0.000138453	0.024134638
0.000140587	0.025041776
0.00014272	0.024797088
0.000144853	0.02479112
0.000146987	0.024313679
0.00014912	0.02438231
0.000151253	0.024812007
0.000153387	0.023788493
0.00015552	0.024206255
0.000157653	0.025047744
0.000159787	0.024074959
0.00016192	0.0249254
0.000164053	0.024030197
0.000166187	0.024164479
0.00016832	0.024045119
0.000170453	0.024131654
0.000172587	0.023615422
0.00017472	0.024459895
0.000176853	0.023090236
0.000178987	0.023681069
0.00018112	0.024979113
0.000183253	0.024179399
0.000185387	0.024919432
0.00018752	0.023543805
0.000189653	0.023134997
0.000191787	0.023418477
0.00019392	0.023385653
0.000196053	0.023722846
0.000198187	0.023281213
0.00020032	0.022833612
0.000202453	0.023991406
0.000204587	0.023791477
0.00020672	0.02448675
0.000208853	0.024400216
0.000210987	0.02336775
0.00021312	0.023892934
0.000215253	0.024179399
0.000217387	0.023126045
0.00021952	0.023084268
0.000221653	0.024850801
0.000223787	0.02359155
0.00022592	0.022836596
0.000228053	0.023445332
0.000230187	0.023460252
0.00023232	0.02414359
0.000234453	0.024310695
0.000236587	0.023284197
0.00023872	0.023809381
0.000240853	0.023221532
0.000242987	0.023985438
0.00024512	0.023033541
0.000247253	0.022896277
0.000249387	0.024376342
0.00025152	0.022869419
0.000253653	0.023657197
0.000255787	0.02423311
0.00025792	0.023919789
0.000260053	0.023463236
0.000262187	0.022935068
0.00026432	0.024134638
0.000266453	0.023636309
0.000268587	0.023179756
0.00027072	0.022952972
0.000272853	0.023585582
0.000274987	0.023555741
0.00027712	0.023161853
0.000279253	0.023469206
0.000281387	0.024167463
0.00028352	0.023454284
0.000285653	0.023693005
0.000287787	0.023379685
0.00028992	0.024480782
0.000292053	0.023540821
0.000294187	0.023925757
0.00029632	0.024459895
0.000298453	0.02283958
0.000300587	0.023376701
0.00030272	0.023809381
0.000304853	0.023057412
0.000306987	0.023913821
0.00030912	0.02387503
0.000311253	0.023522917
0.000313387	0.024131654
0.00031552	0.023355814
0.000317653	0.023481142
0.000319787	0.023543805
0.00032192	0.023376701
0.000324053	0.023666149
0.000326187	0.022457628
0.00032832	0.024045119
0.000330453	0.023179756
0.000332587	0.023737766
0.00033472	0.023901885
0.000336853	0.024236094
0.000338987	0.024134638
0.00034112	0.02336775
0.000343253	0.024251014
0.000345387	0.023203628
0.00034752	0.02371091
0.000349653	0.024018262
0.000351787	0.023552757
0.00035392	0.024209239
0.000356053	0.024015278
0.000358187	0.023630342
0.00036032	0.022618763
0.000362453	0.023403557
0.000364587	0.023132013
0.00036672	0.02310814
0.000368853	0.023681069
0.000370987	0.0227053
0.00037312	0.023537837
0.000375253	0.023737766
0.000377387	0.024051087
0.00037952	0.023481142
0.000381653	0.023102172
0.000383787	0.024480782
0.00038592	0.024024229
0.000388053	0.023499046
0.000390187	0.023564693
0.00039232	0.023582598
0.000394453	0.023496062
0.000396587	0.023469206
0.00039872	0.023466222
0.000400853	0.023713894
0.000402987	0.023000715
0.00040512	0.023272261
0.000407253	0.023767605
0.000409387	0.023579612
0.00041152	0.022881355
0.000413653	0.024110766
0.000415787	0.023349846
0.00041792	0.023898901
0.000420053	0.023716878
0.000422187	0.0229291
0.00042432	0.024635952
0.000426453	0.024122702
0.000428587	0.02371091
0.00043072	0.023767605
0.000432853	0.023409525
0.000434987	0.023427429
0.00043712	0.023269277
0.000439253	0.02333194
0.000441387	0.024030197
0.00044352	0.02438231
0.000445653	0.02386011
0.000447787	0.023293149
0.00044992	0.023021605
0.000452053	0.023102172
0.000454187	0.024543447
0.00045632	0.023132013
0.000458453	0.023391621
0.000460587	0.022896277
0.00046272	0.023072332
0.000464853	0.023764621
0.000466987	0.024110766
0.00046912	0.024167463
0.000471253	0.023883982
0.000473387	0.023236454
0.00047552	0.023236454
0.000477653	0.023543805
0.000479787	0.024370374
0.00048192	0.022770947
0.000484053	0.023427429
0.000486187	0.023287181
0.00048832	0.022947004
0.000490453	0.022764979
0.000492587	0.023454284
0.00049472	0.024000358
0.000496853	0.022997731
0.000498987	0.024194319
0.00050112	0.023516949
0.000503253	0.024624016
0.000505387	0.024164479
0.00050752	0.022541178
0.000509653	0.024057055
0.000511787	0.024277871
0.00051392	0.02502984
0.000516053	0.024549415
0.000518187	0.023039509
0.00052032	0.022568036
0.000522453	0.02309322
0.000524587	0.023325972
0.00052672	0.02488064
0.000528853	0.023167821
0.000530987	0.023433397
0.00053312	0.024092862
0.000535253	0.023460252
0.000537387	0.022323348
0.00053952	0.023370733
0.000541653	0.023627358
0.000543787	0.024188351
0.00054592	0.023209596
0.000548053	0.023919789
0.000550187	0.023809381
0.00055232	0.023758654
0.000554453	0.022881355
0.000556587	0.023761638
0.00055872	0.023373717
0.000560853	0.023170805
0.000562987	0.022988779
0.00056512	0.023549773
0.000567253	0.022562068
0.000569387	0.023379685
0.00057152	0.023946647
0.000573653	0.023146933
0.000575787	0.023761638
0.00057792	0.023391621
0.000580053	0.023421461
0.000582187	0.023176773
0.00058432	0.023117092
0.000586453	0.024116734
0.000588587	0.023221532
0.00059072	0.023687037
0.000592853	0.023218548
0.000594987	0.024424087
0.00059712	0.024083911
0.000599253	0.022911197
0.000601387	0.022908213
0.00060352	0.024170447
0.000605653	0.022803772
0.000607787	0.022711268
0.00060992	0.02384519
0.000612053	0.024540463
0.000614187	0.023782525
0.00061632	0.024068991
0.000618453	0.022514323
0.000620587	0.023519933
0.00062272	0.024000358
0.000624853	0.022356171
0.000626987	0.022529243
0.00062912	0.023302101
0.000631253	0.023349846
0.000633387	0.022466579
0.00063552	0.023558725
0.000637653	0.023788493
0.000639787	0.023496062


==> data/SIM_35km_15dB_20GHz_FIR23_SL256_LR05.txt <==
Training_Time_Full_Throughput   BER
0	0.5
0.00000192	0.187983409
4.05333E-06	0.103559919
6.18667E-06	0.07884638
0.00000832	0.067095369
1.04533E-05	0.061861422
1.25867E-05	0.055759132
0.00001472	0.051384579
1.68533E-05	0.047947004
1.89867E-05	0.04357842
0.00002112	0.040036406
2.32533E-05	0.041591071
2.53867E-05	0.038678683
0.00002752	0.035596203
2.96533E-05	0.035915494
3.17867E-05	0.034193721
0.00003392	0.032510743
3.60533E-05	0.032173552
3.81867E-05	0.030302579
0.00004032	0.03217952
4.24533E-05	0.029097039
4.45867E-05	0.029887801
0.00004672	0.030899379
4.88533E-05	0.030538315
5.09867E-05	0.027557293
0.00005312	0.026924685
5.52533E-05	0.026259251
5.73867E-05	0.026444258
0.00005952	0.024582239
6.16533E-05	0.027181309
6.37867E-05	0.025584865
0.00006592	0.025131296
6.80533E-05	0.026751611
7.01867E-05	0.025193959
0.00007232	0.024379326
7.44533E-05	0.024415135
7.65867E-05	0.02331702
0.00007872	0.025211865
8.08533E-05	0.02426295
8.29867E-05	0.02708582
0.00008512	0.024794104
8.72533E-05	0.023925757
8.93867E-05	0.022523275
0.00009152	0.023427429
9.36533E-05	0.025137264
9.57867E-05	0.024021246
0.00009792	0.022985796
0.000100053	0.02581165
0.000102187	0.023424445
0.00010432	0.025787778
0.000106453	0.02421819
0.000108587	0.024832895
0.00011072	0.024036165
0.000112853	0.024579255
0.000114987	0.023510981
0.00011712	0.023919789
0.000119253	0.023233468
0.000121387	0.023552757
0.00012352	0.023403557
0.000125653	0.024862736
0.000127787	0.023913821
0.00012992	0.02334686
0.000132053	0.02166985
0.000134187	0.023919789
0.00013632	0.024089878
0.000138453	0.02488064
0.000140587	0.023812367
0.00014272	0.024167463
0.000144853	0.022597875
0.000146987	0.023985438
0.00014912	0.024907496
0.000151253	0.023603486
0.000153387	0.023988422
0.00015552	0.02452256
0.000157653	0.024680711
0.000159787	0.022666508
0.00016192	0.02421819
0.000164053	0.024844831
0.000166187	0.025193959
0.00016832	0.022195034
0.000170453	0.024447959
0.000172587	0.022051802
0.00017472	0.023442348
0.000176853	0.024471831
0.000178987	0.022982812
0.00018112	0.023934711
0.000183253	0.023516949
0.000185387	0.025226785
0.00018752	0.025877297
0.000189653	0.024561351
0.000191787	0.023478158
0.00019392	0.023516949
0.000196053	0.02383027
0.000198187	0.023170805
0.00020032	0.02335283
0.000202453	0.023615422
0.000204587	0.024525544
0.00020672	0.024439007
0.000208853	0.023445332
0.000210987	0.022574004
0.00021312	0.025232753
0.000215253	0.024704583
0.000217387	0.023824302
0.00021952	0.02371091
0.000221653	0.023773573
0.000223787	0.024546431
0.00022592	0.024107782
0.000228053	0.021860827
0.000230187	0.024068991
0.00023232	0.022266651
0.000234453	0.024916448
0.000236587	0.023072332
0.00023872	0.022606827
0.000240853	0.023254357
0.000242987	0.023785509
0.00024512	0.024609094
0.000247253	0.0232275
0.000249387	0.022481499
0.00025152	0.021884698
0.000253653	0.024474815
0.000255787	0.023370733
0.00025792	0.023057412
0.000260053	0.022275602
0.000262187	0.022290522
0.00026432	0.025737049
0.000266453	0.023722846
0.000268587	0.023308069
0.00027072	0.024424087
0.000272853	0.023343876
0.000274987	0.023916805
0.00027712	0.023111124
0.000279253	0.0234513
0.000281387	0.024280855
0.00028352	0.023800429
0.000285653	0.02231141
0.000287787	0.023260325
0.00028992	0.023752686
0.000292053	0.02453748
0.000294187	0.02423311
0.00029632	0.024456911
0.000298453	0.023430413
0.000300587	0.022848532
0.00030272	0.023785509
0.000304853	0.023803413
0.000306987	0.023928743
0.00030912	0.022508355
0.000311253	0.023024589
0.000313387	0.023388637
0.00031552	0.023883982
0.000317653	0.02633385
0.000319787	0.02295894
0.00032192	0.024376342
0.000324053	0.021980187
0.000326187	0.025307352
0.00032832	0.022326332
0.000330453	0.023173789
0.000332587	0.023188708
0.00033472	0.023281213
0.000336853	0.022335283
0.000338987	0.023901885
0.00034112	0.023916805
0.000343253	0.023376701
0.000345387	0.023731798
0.00034752	0.021977203
0.000349653	0.02384519
0.000351787	0.022433756
0.00035392	0.023573644
0.000356053	0.025429698
0.000358187	0.024668775
0.00036032	0.02528348
0.000362453	0.024722487
0.000364587	0.022729171
0.00036672	0.024068991
0.000368853	0.023866078
0.000370987	0.023272261
0.00037312	0.024492718
0.000375253	0.023394605
0.000377387	0.024191335
0.00037952	0.023704942
0.000381653	0.023585582
0.000383787	0.023036525
0.00038592	0.022642635
0.000388053	0.023415493
0.000390187	0.02438828
0.00039232	0.024301743
0.000394453	0.023445332
0.000396587	0.023433397
0.00039872	0.023690021
0.000400853	0.025304368
0.000402987	0.023531869
0.00040512	0.023230484
0.000407253	0.02180413
0.000409387	0.024095846
0.00041152	0.024519576
0.000413653	0.024430055
0.000415787	0.024749344
0.00041792	0.023872046
0.000420053	0.022511339
0.000422187	0.024051087
0.00042432	0.022481499
0.000426453	0.022532227
0.000428587	0.023892934
0.00043072	0.023355814
0.000432853	0.024588207
0.000434987	0.02304846
0.00043712	0.025468489
0.000439253	0.022693364
0.000441387	0.024334567
0.00044352	0.024110766
0.000445653	0.025310338
0.000447787	0.023340892
0.00044992	0.021998091
0.000452053	0.023582598
0.000454187	0.024119718
0.00045632	0.024456911
0.000458453	0.023376701
0.000460587	0.023406541
0.00046272	0.023179756
0.000464853	0.023242421
0.000466987	0.023000715
0.00046912	0.023436381
0.000471253	0.022520291
0.000473387	0.023382669
0.00047552	0.024319647
0.000477653	0.024373358
0.000479787	0.023075316
0.00048192	0.023764621
0.000484053	0.024215207
0.000486187	0.02283958
0.00048832	0.02360647
0.000490453	0.022588924
0.000492587	0.023722846
0.00049472	0.025540104
0.000496853	0.023657197
0.000498987	0.024686679
0.00050112	0.024015278
0.000503253	0.022761995
0.000505387	0.023224516
0.00050752	0.022144306
0.000509653	0.024952255
0.000511787	0.024627
0.00051392	0.023773573
0.000516053	0.023102172
0.000518187	0.023597518
0.00052032	0.024800071
0.000522453	0.023842206
0.000524587	0.02375567
0.00052672	0.024203271
0.000528853	0.02505968
0.000530987	0.023687037
0.00053312	0.023836238
0.000535253	0.023493078
0.000537387	0.024364406
0.00053952	0.022487467
0.000541653	0.024236094
0.000543787	0.02516412
0.00054592	0.023878014
0.000548053	0.02450764
0.000550187	0.024540463
0.00055232	0.022678444
0.000554453	0.02207269
0.000556587	0.022326332
0.00055872	0.025546074
0.000560853	0.022439724
0.000562987	0.023776557
0.00056512	0.023000715
0.000567253	0.024465863
0.000569387	0.023081284
0.00057152	0.024068991
0.000573653	0.023666149
0.000575787	0.022594891
0.00057792	0.02421819
0.000580053	0.022386011
0.000582187	0.023585582
0.00058432	0.023087252
0.000586453	0.0229291
0.000588587	0.023627358
0.00059072	0.023872046
0.000592853	0.022878371
0.000594987	0.02258594
0.00059712	0.023522917
0.000599253	0.022911197
0.000601387	0.023400573
0.00060352	0.024185367
0.000605653	0.023412509
0.000607787	0.024612078
0.00060992	0.022218907
0.000612053	0.024719503
0.000614187	0.023782525
0.00061632	0.023567677
0.000618453	0.023848174
0.000620587	0.023132013
0.00062272	0.023448316
0.000624853	0.02231738
0.000626987	0.023687037
0.00062912	0.022418834
0.000631253	0.022759011
0.000633387	0.022887323
0.00063552	0.022687396
0.000637653	0.023373717
0.000639787	0.023866078


==> data/SIM_35km_15dB_20GHz_FIR23_SL512_LR05.txt <==
Training_Time_Full_Throughput   BER
0	0.5
0.00000384	0.240260199
8.10667E-06	0.178556934
1.23733E-05	0.137386605
0.00001664	0.110432081
2.09067E-05	0.094214015
2.51733E-05	0.084226549
0.00002944	0.076244332
3.37067E-05	0.069894366
3.79733E-05	0.06433218
0.00004224	0.061712224
4.65067E-05	0.059220579
5.07733E-05	0.05624254
0.00005504	0.054729648
5.93067E-05	0.051939603
6.35733E-05	0.050381951
0.00006784	0.048355814
7.21067E-05	0.045753758
7.63733E-05	0.045661256
0.00008064	0.045234542
8.49067E-05	0.042719025
8.91733E-05	0.041576151
0.00009344	0.041200168
9.77067E-05	0.040758535
0.000101973	0.039466459
0.00010624	0.03878909
0.000110507	0.036909167
0.000114773	0.036506325
0.00011904	0.035993077
0.000123307	0.034796491
0.000127573	0.034041539
0.00013184	0.034390666
0.000136107	0.033495463
0.000140373	0.033483528
0.00014464	0.032188471
0.000148907	0.031872164
0.000153173	0.031842325
0.00015744	0.030985916
0.000161707	0.031230604
0.000165973	0.030338386
0.00017024	0.029598353
0.000174507	0.02941036
0.000178773	0.029478993
0.00018304	0.028434591
0.000187307	0.028971711
0.000191573	0.028995583
0.00019584	0.028998567
0.000200107	0.029138817
0.000204373	0.028697183
0.00020864	0.027992958
0.000212907	0.027279781
0.000217173	0.027998926
0.00022144	0.028097399
0.000225707	0.027399141
0.000229973	0.027566245
0.00023424	0.02631893
0.000238507	0.026659107
0.000242773	0.026014563
0.00024704	0.025793746
0.000251307	0.026456194
0.000255573	0.02553712
0.00025984	0.024743376
0.000264107	0.025793746
0.000268373	0.025689306
0.00027264	0.024737408
0.000276907	0.025596801
0.000281173	0.025504297
0.00028544	0.025754953
0.000289707	0.025823586
0.000293973	0.025011936
0.00029824	0.024495702
0.000302507	0.024904512
0.000306773	0.024877656
0.00031104	0.02579673
0.000315307	0.024376342
0.000319573	0.02543865
0.00032384	0.023982454
0.000328107	0.02488064
0.000332373	0.025020888
0.00033664	0.024629984
0.000340907	0.024328599
0.000345173	0.024322631
0.00034944	0.024871688
0.000353707	0.024301743
0.000357973	0.024418119
0.00036224	0.024060039
0.000366507	0.024561351
0.000370773	0.024564335
0.00037504	0.024137622
0.000379307	0.023910837
0.000383573	0.024197303
0.00038784	0.023505013
0.000392107	0.024397232
0.000396373	0.024068991
0.00040064	0.02318274
0.000404907	0.023627358
0.000409173	0.023537837
0.00041344	0.02491048
0.000417707	0.02348711
0.000421973	0.024361422
0.00042624	0.023919789
0.000430507	0.023305085
0.000434773	0.023833254
0.00043904	0.023409525
0.000443307	0.023836238
0.000447573	0.023728814
0.00045184	0.023669133
0.000456107	0.022508355
0.000460373	0.024077943
0.00046464	0.023552757
0.000468907	0.023636309
0.000473173	0.023749702
0.00047744	0.022967892
0.000481707	0.023349846
0.000485973	0.023952615
0.00049024	0.02331702
0.000494507	0.0229291
0.000498773	0.02336775
0.00050304	0.022917164
0.000507307	0.023624374
0.000511573	0.023430413
0.00051584	0.023731798
0.000520107	0.023510981
0.000524373	0.023308069
0.00052864	0.023072332
0.000532907	0.023421461
0.000537173	0.023672117
0.00054144	0.023818335
0.000545707	0.023314036
0.000549973	0.023701958
0.00055424	0.023687037
0.000558507	0.023898901
0.000562773	0.02280974
0.00056704	0.02411375
0.000571307	0.023460252
0.000575573	0.023278229
0.00057984	0.023260325
0.000584107	0.023478158
0.000588373	0.02319766
0.00059264	0.023254357
0.000596907	0.023609454
0.000601173	0.023800429
0.00060544	0.023513965
0.000609707	0.022991763
0.000613973	0.023531869
0.00061824	0.023290165
0.000622507	0.023111124
0.000626773	0.022842564
0.00063104	0.023991406
0.000635307	0.023233468
0.000639573	0.023075316
0.00064384	0.023436381
0.000648107	0.02321258
0.000652373	0.0230783
0.00065664	0.023448316
0.000660907	0.023206612
0.000665173	0.022911197
0.00066944	0.023355814
0.000673707	0.023045477
0.000677973	0.023224516
0.00068224	0.02333194
0.000686507	0.023364766
0.000690773	0.023120077
0.00069504	0.023251373
0.000699307	0.022830628
0.000703573	0.023704942
0.00070784	0.022538194
0.000712107	0.023463236
0.000716373	0.024230126
0.00072064	0.023290165
0.000724907	0.023320004
0.000729173	0.023343876
0.00073344	0.022979828
0.000737707	0.02359155
0.000741973	0.02282466
0.00074624	0.022574004
0.000750507	0.023794461
0.000754773	0.023239437
0.00075904	0.023409525
0.000763307	0.023603486
0.000767573	0.023143949
0.00077184	0.022964908
0.000776107	0.023967534
0.000780373	0.023114108
0.00078464	0.023570661
0.000788907	0.023522917
0.000793173	0.023412509
0.00079744	0.023925757
0.000801707	0.022708284
0.000805973	0.02383027
0.00081024	0.023615422
0.000814507	0.023084268
0.000818773	0.023579612
0.00082304	0.022666508
0.000827307	0.023311052
0.000831573	0.024149558
0.00083584	0.023269277
0.000840107	0.023454284
0.000844373	0.022442708
0.00084864	0.023469206
0.000852907	0.023806397
0.000857173	0.023012653
0.00086144	0.023120077
0.000865707	0.022827644
0.000869973	0.023490094
0.00087424	0.022917164
0.000878507	0.022863451
0.000882773	0.023096204
0.00088704	0.024268918
0.000891307	0.024603127
0.000895573	0.023027573
0.00089984	0.022806756
0.000904107	0.023185724
0.000908373	0.024063023
0.00091264	0.023158869
0.000916907	0.023146933
0.000921173	0.023531869
0.00092544	0.023129029
0.000929707	0.023355814
0.000933973	0.022750059
0.00093824	0.022797804
0.000942507	0.023657197
0.000946773	0.022830628
0.00095104	0.023143949
0.000955307	0.023475174
0.000959573	0.023490094
0.00096384	0.023615422
0.000968107	0.022836596
0.000972373	0.023272261
0.00097664	0.023400573
0.000980907	0.023502029
0.000985173	0.023764621
0.00098944	0.023072332
0.000993707	0.022394963
0.000997973	0.023054428
0.00100224	0.023534853
0.001006507	0.023293149
0.001010773	0.023436381
0.00101504	0.023445332
0.001019307	0.02228157
0.001023573	0.023597518
0.00102784	0.023516949
0.001032107	0.022884339
0.001036373	0.022750059
0.00104064	0.024057055
0.001044907	0.023134997
0.001049173	0.023666149
0.00105344	0.024459895
0.001057707	0.023764621
0.001061973	0.023457268
0.00106624	0.022878371
0.001070507	0.023448316
0.001074773	0.022457628
0.00107904	0.023000715
0.001083307	0.023072332
0.001087573	0.023096204
0.00109184	0.022863451
0.001096107	0.023815351
0.001100373	0.023322988
0.00110464	0.023436381
0.001108907	0.022532227
0.001113173	0.02333194
0.00111744	0.023015637
0.001121707	0.023158869
0.001125973	0.023278229
0.00113024	0.022478515
0.001134507	0.023161853
0.001138773	0.023161853
0.00114304	0.023430413
0.001147307	0.02306338
0.001151573	0.022433756
0.00115584	0.023322988
0.001160107	0.022383027
0.001164373	0.023149917
0.00116864	0.0232275
0.001172907	0.023878014
0.001177173	0.023988422
0.00118144	0.022678444
0.001185707	0.022341251
0.001189973	0.023716878
0.00119424	0.023293149
0.001198507	0.023537837
0.001202773	0.022887323
0.00120704	0.023314036
0.001211307	0.023818335
0.001215573	0.022627715
0.00121984	0.022672476
0.001224107	0.022797804
0.001228373	0.022964908
0.00123264	0.023066364
0.001236907	0.024161495
0.001241173	0.0229291
0.00124544	0.023188708
0.001249707	0.022920148
0.001253973	0.022633683
0.00125824	0.023057412
0.001262507	0.022785868
0.001266773	0.0232275
0.00127104	0.022773933
0.001275307	0.023293149
0.001279573	0.024164479



==> data/SIM_35km_15dB_20GHz_TI1_II1_SL1024_SLPI128_LR02.txt <==
Training_Iteration	Training_Time	Training_Time_Full_Throughput	R1	R2	R3	R4	R5	R6	R7	R8	R9	R10	R11	MEAN	STD	UPPER	LOWER
0	0	0	0.501736	0.492477	0.514468	0.492477	0.49566	0.504919	0.503762	0.500868	0.509549	0.501157	0.493924	0.500999727	0.006754876	0.507754603	0.494244851
75	1.92E-06	0.000032	0.416377	0.394676	0.416088	0.382812	0.418403	0.403646	0.387442	0.386863	0.410301	0.421007	0.409144	0.404250818	0.013366523	0.417617342	0.390884295
150	3.84E-06	0.000064	0.269097	0.298322	0.266493	0.259549	0.273727	0.282986	0.269387	0.249132	0.26331	0.288194	0.269676	0.271806636	0.013083052	0.284889689	0.258723584
225	5.76E-06	0.000096	0.163194	0.188368	0.170718	0.149016	0.141782	0.15625	0.175058	0.149884	0.168692	0.177662	0.165799	0.164220273	0.013316809	0.177537082	0.150903464
300	7.68E-06	0.000128	0.0975116	0.125579	0.106771	0.104456	0.10706	0.102431	0.122396	0.0989583	0.109664	0.129051	0.11603	0.110900718	0.010321343	0.121222061	0.100579376
375	9.60E-06	0.00016	0.0876736	0.0827546	0.0772569	0.0896991	0.0717593	0.0700231	0.0966435	0.0708912	0.0844907	0.0934606	0.088831	0.083043964	0.008908173	0.091952136	0.074135791
450	1.15E-05	0.000192	0.0737847	0.0746528	0.0688657	0.0535301	0.0587384	0.0616319	0.0729167	0.0535301	0.0720486	0.0804398	0.0804398	0.068234418	0.009405104	0.077639522	0.058829314
525	1.34E-05	0.000224	0.051794	0.0405093	0.0460069	0.0679977	0.0535301	0.0509259	0.0474537	0.0604745	0.0558449	0.0749421	0.0668403	0.056029036	0.010012249	0.066041285	0.046016787
600	1.54E-05	0.000256	0.0358796	0.0627894	0.0486111	0.041956	0.0633681	0.0425347	0.0509259	0.037037	0.0364583	0.0512153	0.0338542	0.045875418	0.009960515	0.055835933	0.035914903
675	1.73E-05	0.000288	0.0367477	0.0448495	0.0376157	0.0326968	0.0234375	0.0257523	0.0373264	0.0367477	0.0321181	0.0379051	0.0300926	0.034117218	0.005816488	0.039933706	0.02830073
750	1.92E-05	0.00032	0.021412	0.0295139	0.0274884	0.0289352	0.0190972	0.037037	0.0277778	0.0442708	0.0231481	0.0245949	0.0251736	0.028040809	0.006846707	0.034887516	0.021194102
825	2.11E-05	0.000352	0.0101273	0.0222801	0.0260417	0.0190972	0.0237269	0.015625	0.0202546	0.0150463	0.0332755	0.0240162	0.0257523	0.021385736	0.006044948	0.027430685	0.015340788
900	2.30E-05	0.000384	0.020544	0.0315394	0.0167824	0.0286458	0.020544	0.0135995	0.025463	0.0234375	0.0231481	0.0234375	0.0147569	0.021990736	0.005283794	0.027274531	0.016706942
975	2.50E-05	0.000416	0.0121528	0.0130208	0.0167824	0.0193866	0.0170718	0.0196759	0.0176505	0.0176505	0.0326968	0.021412	0.0170718	0.018597445	0.005142291	0.023739737	0.013455154
1050	2.69E-05	0.000448	0.0219907	0.0231481	0.0228588	0.015625	0.0182292	0.0144676	0.0115741	0.0185185	0.0425347	0.0196759	0.0283565	0.021543555	0.00797531	0.029518865	0.013568245
1125	2.88E-05	0.00048	0.0115741	0.0124421	0.0159144	0.0167824	0.0193866	0.0176505	0.0124421	0.0188079	0.025463	0.0289352	0.0185185	0.017992436	0.005109222	0.023101659	0.012883214
1200	3.07E-05	0.000512	0.0118634	0.00896991	0.0127315	0.021412	0.0104167	0.00896991	0.0141782	0.0112847	0.0199653	0.0141782	0.0167824	0.013704747	0.003981315	0.017686062	0.009723432
1275	3.26E-05	0.000544	0.0124421	0.00752315	0.0133102	0.0118634	0.0130208	0.0240162	0.0150463	0.0162037	0.0164931	0.0162037	0.0127315	0.014441286	0.003898607	0.018339894	0.010542679
1350	3.46E-05	0.000576	0.010706	0.0185185	0.00925926	0.0104167	0.0144676	0.0109954	0.0196759	0.015625	0.021412	0.0245949	0.0138889	0.01541456	0.004823012	0.020237572	0.010591548
1425	3.65E-05	0.000608	0.0150463	0.0147569	0.0182292	0.0109954	0.0124421	0.0083912	0.0083912	0.0072338	0.0118634	0.0109954	0.0115741	0.011810818	0.003111082	0.014921901	0.008699736
1500	3.84E-05	0.00064	0.00983796	0.0101273	0.0130208	0.0112847	0.0104167	0.0118634	0.0199653	0.0101273	0.0138889	0.0167824	0.0133102	0.012784087	0.003024248	0.015808335	0.00975984
1575	4.03E-05	0.000672	0.0141782	0.0109954	0.00636574	0.0121528	0.0130208	0.0153356	0.00954861	0.00868056	0.0164931	0.0376157	0.0078125	0.013836274	0.00811012	0.021946394	0.005726153
1650	4.22E-05	0.000704	0.010706	0.0167824	0.00607639	0.0130208	0.0104167	0.00405093	0.0130208	0.0109954	0.0112847	0.0133102	0.0072338	0.010627102	0.003472416	0.014099518	0.007154686
1725	4.42E-05	0.000736	0.00868056	0.0153356	0.00810185	0.0109954	0.00520833	0.0162037	0.0078125	0.00896991	0.0162037	0.0237269	0.0118634	0.012100168	0.005080835	0.017181003	0.007019333
1800	4.61E-05	0.000768	0.00810185	0.00694444	0.0101273	0.0121528	0.00665509	0.00462963	0.00752315	0.0159144	0.0162037	0.0164931	0.0078125	0.010232542	0.004085128	0.014317669	0.006147414
1875	4.80E-05	0.0008	0.00896991	0.0118634	0.0101273	0.00925926	0.00810185	0.010706	0.0138889	0.010706	0.0124421	0.0190972	0.0144676	0.011784502	0.002992036	0.014776538	0.008792466
1950	4.99E-05	0.000832	0.00752315	0.0127315	0.0109954	0.00810185	0.0078125	0.00810185	0.00405093	0.00665509	0.0190972	0.00810185	0.00868056	0.009259262	0.003756509	0.013015771	0.005502753
2025	5.18E-05	0.000864	0.00983796	0.0121528	0.00810185	0.0164931	0.00868056	0.00752315	0.0104167	0.00520833	0.00896991	0.00752315	0.00896991	0.009443402	0.002800693	0.012244095	0.006642708
2100	5.38E-05	0.000896	0.00896991	0.0153356	0.0109954	0.0101273	0.00868056	0.00636574	0.00810185	0.00549769	0.0135995	0.015625	0.0078125	0.010101005	0.003283973	0.013384977	0.006817032
2175	5.57E-05	0.000928	0.00434028	0.015625	0.00549769	0.0124421	0.0072338	0.00896991	0.00607639	0.00752315	0.0164931	0.0121528	0.00578704	0.009285569	0.004034843	0.013320412	0.005250726
2250	5.76E-05	0.00096	0.00868056	0.00665509	0.00694444	0.00549769	0.00665509	0.00636574	0.0104167	0.00694444	0.0147569	0.0164931	0.0118634	0.00920665	0.003539134	0.012745784	0.005667516
2325	5.95E-05	0.000992	0.00694444	0.0072338	0.0167824	0.00925926	0.00896991	0.00665509	0.00520833	0.0101273	0.015625	0.0162037	0.00520833	0.00983796	0.004173091	0.014011051	0.005664869
2400	6.14E-05	0.001024	0.0083912	0.00578704	0.00491898	0.00665509	0.00954861	0.00925926	0.00434028	0.010706	0.0269097	0.0159144	0.00925926	0.01015362	0.006118771	0.016272391	0.004034849
2475	6.34E-05	0.001056	0.00868056	0.0072338	0.00810185	0.00520833	0.00954861	0.00462963	0.00636574	0.0078125	0.0138889	0.0121528	0.0101273	0.008522729	0.002675854	0.011198583	0.005846875
2550	6.53E-05	0.001088	0.0078125	0.00636574	0.00607639	0.00868056	0.00694444	0.00896991	0.00607639	0.00752315	0.010706	0.0159144	0.00578704	0.008259684	0.002811786	0.01107147	0.005447897
2625	6.72E-05	0.00112	0.0083912	0.00896991	0.00752315	0.00665509	0.00636574	0.0115741	0.0083912	0.00810185	0.0115741	0.0118634	0.0112847	0.00915404	0.001967411	0.011121451	0.007186629
2700	6.91E-05	0.001152	0.0072338	0.0083912	0.00868056	0.00520833	0.00462963	0.00954861	0.00578704	0.00462963	0.0127315	0.0124421	0.00376157	0.007549452	0.002967422	0.010516874	0.004582029
2775	7.10E-05	0.001184	0.00405093	0.00694444	0.00983796	0.0135995	0.00318287	0.00896991	0.0109954	0.00810185	0.0138889	0.0439815	0.00636574	0.011810818	0.010689173	0.022499992	0.001121645
2850	7.30E-05	0.001216	0.0078125	0.0147569	0.0104167	0.00607639	0.0083912	0.00665509	0.00665509	0.00491898	0.0127315	0.0147569	0.0124421	0.009601214	0.003412106	0.01301332	0.006189107
2925	7.49E-05	0.001248	0.0083912	0.00752315	0.0112847	0.00260417	0.00376157	0.00520833	0.00752315	0.00636574	0.00954861	0.015625	0.00925926	0.007917716	0.003450832	0.011368548	0.004466885



==> data/SIM_35km_15dB_20GHz_TI1_II1_SL1024_SLPI512_LR08.txt <==
Training_Iteration	Training_Time	Training_Time_Full_Throughput	R1	R2	R3	R4	R5	R6	R7	R8	R9	R10	R11	MEAN	STD	UPPER	LOWER
0	0	0	0.496718	0.493293	0.495862	0.498573	0.497289	0.495576	0.502568	0.508134	0.496861	0.498573	0.493008	0.497859545	0.004100702	0.501960248	0.493758843
75	1.92E-06	0.000024	0.417666	0.40782	0.419235	0.423944	0.425514	0.414241	0.428368	0.434075	0.423516	0.436787	0.4248	0.423269636	0.007984357	0.431253993	0.415285279
150	3.84E-06	0.000048	0.31778	0.321775	0.313784	0.33105	0.325485	0.323916	0.307363	0.324201	0.322917	0.313071	0.313642	0.319544	0.006648578	0.326192578	0.312895422
225	5.76E-06	0.000072	0.2246	0.221889	0.206336	0.240439	0.204909	0.228025	0.220462	0.217038	0.223031	0.211758	0.214612	0.219372636	0.00968659	0.229059227	0.209686046
300	7.68E-06	0.000096	0.146119	0.143265	0.129709	0.144834	0.132135	0.143693	0.139412	0.140839	0.138556	0.144264	0.142123	0.140449909	0.005013329	0.145463238	0.13543658
375	9.60E-06	0.00012	0.100457	0.098887	0.105451	0.11758	0.104024	0.107449	0.0990297	0.103881	0.112158	0.111016	0.0971747	0.105191582	0.006094521	0.111286103	0.099097061
450	1.15E-05	0.000144	0.081621	0.0920377	0.0791952	0.0881849	0.0864726	0.078339	0.0864726	0.0901826	0.0906107	0.0771975	0.0831906	0.084864036	0.005007096	0.089871132	0.079856941
525	1.34E-05	0.000168	0.0660674	0.0615011	0.0644977	0.078339	0.0627854	0.0603596	0.0646404	0.072774	0.0777683	0.0619292	0.0639269	0.066780818	0.006159187	0.072940005	0.060621631
600	1.54E-05	0.000192	0.0545091	0.0547945	0.0660674	0.0519406	0.0506564	0.0509418	0.0510845	0.0532249	0.0742009	0.0556507	0.0542237	0.056117682	0.007018856	0.063136538	0.049098826
675	1.73E-05	0.000216	0.0448059	0.0500856	0.0425228	0.0438071	0.0480879	0.0353881	0.0388128	0.0500856	0.0388128	0.0403824	0.0439498	0.043340073	0.004571917	0.04791199	0.038768155
750	1.92E-05	0.00024	0.0405251	0.0351027	0.0303938	0.0323916	0.0252568	0.0449486	0.0378139	0.0365297	0.0378139	0.0369578	0.0371005	0.035894036	0.004955176	0.040849213	0.03093886
825	2.11E-05	0.000264	0.0355308	0.0373858	0.0313927	0.0429509	0.0343893	0.0356735	0.0346747	0.0221176	0.0351027	0.0215468	0.0355308	0.0332996	0.006019421	0.039319021	0.027280179
900	2.30E-05	0.000288	0.0252568	0.0211187	0.0298231	0.0245434	0.0263984	0.0208333	0.0236872	0.0244007	0.0272546	0.0215468	0.0182648	0.023920709	0.003155917	0.027076626	0.020764793
975	2.50E-05	0.000312	0.0221176	0.0216895	0.020976	0.0212614	0.0188356	0.0192637	0.0259703	0.0204053	0.0199772	0.0215468	0.0212614	0.021209527	0.001795975	0.023005502	0.019413552
1050	2.69E-05	0.000336	0.024258	0.0202626	0.0195491	0.0134132	0.0212614	0.0206906	0.0206906	0.0195491	0.0204053	0.024258	0.0188356	0.0202885	0.002751399	0.023039899	0.017537101
1125	2.88E-05	0.00036	0.0165525	0.0181221	0.0195491	0.019121	0.0219749	0.0266838	0.0226884	0.0151256	0.0175514	0.0159817	0.0184075	0.019250727	0.003225626	0.022476354	0.016025101
1200	3.07E-05	0.000384	0.0168379	0.0136986	0.0194064	0.0174087	0.0135559	0.0186929	0.0225457	0.0138413	0.0178368	0.0141267	0.0289669	0.017901618	0.004426818	0.022328437	0.0134748
1275	3.26E-05	0.000408	0.0095605	0.0134132	0.0124144	0.0152683	0.0179795	0.015411	0.013984	0.0126998	0.0184075	0.0149829	0.0188356	0.014814245	0.002699774	0.017514019	0.012114472
1350	3.46E-05	0.000432	0.0118436	0.0166952	0.0146975	0.0134132	0.0176941	0.0185502	0.0159817	0.0325342	0.00984589	0.015411	0.0148402	0.016500617	0.005606076	0.022106693	0.010894542
1425	3.65E-05	0.000456	0.0136986	0.0131279	0.0114155	0.00913242	0.00827626	0.0105594	0.0176941	0.0145548	0.0105594	0.020976	0.0124144	0.012946253	0.003574909	0.016521161	0.009371344
1500	3.84E-05	0.00048	0.00898973	0.0112728	0.0125571	0.0142694	0.0134132	0.0105594	0.0151256	0.0205479	0.0165525	0.0138413	0.0164098	0.013958066	0.003065159	0.017023226	0.010892907
1575	4.03E-05	0.000504	0.0104167	0.020976	0.00856164	0.0194064	0.010274	0.0135559	0.0109874	0.0112728	0.0151256	0.010274	0.0107021	0.012868413	0.003847597	0.01671601	0.009020816
1650	4.22E-05	0.000528	0.00913242	0.0151256	0.00799087	0.015411	0.012129	0.0107021	0.0149829	0.0146975	0.017266	0.00984589	0.0118436	0.012647898	0.00288182	0.015529718	0.009766078
1725	4.42E-05	0.000552	0.00856164	0.0115582	0.0125571	0.0071347	0.012129	0.0111301	0.0126998	0.0117009	0.0165525	0.0131279	0.0122717	0.011765776	0.002312404	0.01407818	0.009453373
1800	4.61E-05	0.000576	0.0131279	0.012129	0.0124144	0.0095605	0.0101313	0.00841895	0.0118436	0.00841895	0.0105594	0.00856164	0.0117009	0.010624231	0.001644356	0.012268587	0.008979874
1875	4.80E-05	0.0006	0.010274	0.0138413	0.00841895	0.0138413	0.0107021	0.0104167	0.012129	0.0109874	0.0142694	0.0128425	0.0151256	0.012077114	0.001985884	0.014062998	0.010091229
1950	4.99E-05	0.000624	0.00570776	0.0097032	0.00699201	0.0118436	0.0114155	0.00613584	0.010274	0.00941781	0.0109874	0.00684932	0.017266	0.009690222	0.003175883	0.012866105	0.006514338
2025	5.18E-05	0.000648	0.00599315	0.013984	0.0107021	0.00927511	0.0166952	0.010274	0.0117009	0.013984	0.00784817	0.0122717	0.00927511	0.011091222	0.002920611	0.014011833	0.008170611
2100	5.38E-05	0.000672	0.00813356	0.0105594	0.00998858	0.0114155	0.0105594	0.0122717	0.0111301	0.0071347	0.0115582	0.0095605	0.0118436	0.010377749	0.001513914	0.011891663	0.008863835
2175	5.57E-05	0.000696	0.00827626	0.0109874	0.00670662	0.0119863	0.00913242	0.010274	0.00841895	0.012129	0.0134132	0.00841895	0.0072774	0.009729136	0.002074812	0.011803948	0.007654325
2250	5.76E-05	0.00072	0.00385274	0.0101313	0.00742009	0.0124144	0.00827626	0.00856164	0.0128425	0.0129852	0.0107021	0.0135559	0.0118436	0.010235066	0.00283246	0.013067526	0.007402607
2325	5.95E-05	0.000744	0.00870434	0.0119863	0.00927511	0.0141267	0.00856164	0.00941781	0.00742009	0.010274	0.00784817	0.0114155	0.0095605	0.009871833	0.001882082	0.011753915	0.007989751
2400	6.14E-05	0.000768	0.00784817	0.0071347	0.00428082	0.00898973	0.00642123	0.00542237	0.0118436	0.0097032	0.00998858	0.00585046	0.00913242	0.007874116	0.00217585	0.010049966	0.005698267
2475	6.34E-05	0.000792	0.00585046	0.0109874	0.00941781	0.00784817	0.00542237	0.00784817	0.00813356	0.00984589	0.00998858	0.00627854	0.00827626	0.008172474	0.001714581	0.009887055	0.006457893
2550	6.53E-05	0.000816	0.00499429	0.0072774	0.00342466	0.0107021	0.00913242	0.0097032	0.00699201	0.0109874	0.00527968	0.00684932	0.010274	0.007783316	0.002436357	0.010219674	0.005346959
2625	6.72E-05	0.00084	0.00527968	0.00656393	0.00841895	0.00941781	0.00856164	0.00856164	0.00941781	0.0071347	0.0101313	0.00813356	0.00856164	0.008198424	0.001330775	0.009529198	0.006867649
2700	6.91E-05	0.000864	0.00670662	0.00856164	0.00870434	0.0107021	0.00556507	0.00827626	0.00556507	0.0109874	0.00841895	0.00656393	0.00856164	0.008055729	0.001736335	0.009792064	0.006319394
2775	7.10E-05	0.000888	0.00613584	0.00756279	0.00898973	0.00699201	0.00627854	0.00656393	0.00556507	0.0071347	0.0072774	0.00627854	0.0047089	0.006680677	0.001067511	0.007748188	0.005613166
2850	7.30E-05	0.000912	0.00428082	0.00570776	0.00570776	0.00799087	0.00613584	0.00570776	0.00527968	0.00841895	0.00627854	0.00613584	0.00742009	0.006278537	0.001160849	0.007439386	0.005117689
2925	7.49E-05	0.000936	0.00513699	0.00699201	0.0071347	0.00884703	0.00513699	0.0072774	0.0047089	0.0048516	0.00742009	0.00670662	0.00684932	0.00646015	0.001257432	0.007717582	0.005202718


==> data/SIM_35km_15dB_20GHz_TI1_II1_SL256_SLPI128_LR08.txt <==
Training_Iteration	Training_Time	Training_Time_Full_Throughput	R1	R2	R3	R4	R5	R6	R7	R8	R9	R10	R11	MEAN	STD	UPPER	LOWER
0	0	0	0.512934	0.499118	0.498824	0.501764	0.494121	0.490888	0.507055	0.495885	0.507055	0.494709	0.505879	0.500748364	0.006487948	0.507236312	0.494260415
75	4.80E-07	0.000006	0.380658	0.407701	0.376249	0.407995	0.404762	0.425338	0.420341	0.408289	0.418283	0.451205	0.390065	0.408262364	0.02025428	0.428516643	0.388008084
150	9.60E-07	0.000012	0.263081	0.28689	0.279541	0.260435	0.268078	0.284832	0.30629	0.246914	0.280717	0.289242	0.28983	0.277804545	0.015947618	0.293752163	0.261856928
225	1.44E-06	0.000018	0.143739	0.192534	0.206643	0.152557	0.19077	0.171664	0.166961	0.159318	0.208701	0.214874	0.196061	0.182165636	0.023285736	0.205451373	0.1588799
300	1.92E-06	0.000024	0.100235	0.151382	0.142269	0.109935	0.11699	0.123457	0.143739	0.101411	0.134333	0.20047	0.162257	0.135134364	0.028364143	0.163498507	0.10677022
375	2.40E-06	0.00003	0.102587	0.134039	0.154615	0.113757	0.0999412	0.0990594	0.0952381	0.0664315	0.0887713	0.208407	0.135215	0.118005591	0.036976468	0.154982058	0.081029123
450	2.88E-06	0.000036	0.0614345	0.114051	0.110817	0.0855379	0.0925926	0.0970018	0.0708407	0.0623163	0.0873016	0.197237	0.100235	0.098124127	0.035576683	0.13370081	0.062547445
525	3.36E-06	0.000042	0.0579071	0.111405	0.0884774	0.0590829	0.0846561	0.0996473	0.0443857	0.0776014	0.0981775	0.196943	0.108172	0.093314127	0.038747917	0.132062044	0.054566211
600	3.84E-06	0.000048	0.0661376	0.0749559	0.109935	0.0458554	0.090241	0.0831864	0.047913	0.0358613	0.0934744	0.204586	0.0737801	0.0841751	0.04361252	0.12778762	0.04056258
675	4.32E-06	0.000054	0.031746	0.0993533	0.0861258	0.0235156	0.0529101	0.0828924	0.0235156	0.0485009	0.0608466	0.170782	0.090241	0.070039027	0.040985133	0.11102416	0.029053894
750	4.80E-06	0.00006	0.0379189	0.109053	0.0702528	0.0487948	0.0458554	0.112287	0.0390947	0.0323339	0.0385068	0.132275	0.095826	0.069290755	0.034746523	0.104037277	0.034544232
825	5.28E-06	0.000066	0.037037	0.0881834	0.0920047	0.031746	0.0311581	0.0867137	0.0176367	0.0299824	0.0543798	0.0999412	0.0752499	0.058548445	0.02895395	0.087502396	0.029594495
900	5.76E-06	0.000072	0.0191064	0.0814227	0.0764256	0.0176367	0.0229277	0.0911229	0.0549677	0.0238095	0.0523222	0.0896531	0.0755438	0.054994391	0.028248865	0.083243256	0.026745526
975	6.24E-06	0.000078	0.0561434	0.117872	0.0770135	0.016167	0.0314521	0.102293	0.0132275	0.042328	0.0249853	0.0920047	0.117578	0.062824045	0.038324343	0.101148389	0.024499702
1050	6.72E-06	0.000084	0.0173427	0.0946502	0.103762	0.016167	0.0232216	0.090535	0.0314521	0.037331	0.0182246	0.0834803	0.0890653	0.055021073	0.034823245	0.089844318	0.020197827
1125	7.20E-06	0.00009	0.0323339	0.0805409	0.08495	0.0185185	0.00970018	0.0755438	0.0390947	0.0276308	0.0246914	0.0987654	0.0899471	0.052883335	0.031444328	0.084327662	0.021439007
1200	7.68E-06	0.000096	0.0144033	0.069077	0.0967078	0.0229277	0.031746	0.0790711	0.0185185	0.0170488	0.0194004	0.0731922	0.101705	0.049436164	0.032953014	0.082389178	0.01648315
1275	8.16E-06	0.000102	0.0288066	0.0899471	0.0884774	0.0241035	0.026749	0.0899471	0.015873	0.0205761	0.0235156	0.120517	0.106702	0.057746764	0.038837563	0.096584327	0.0189092
1350	8.64E-06	0.000108	0.021164	0.0834803	0.0878895	0.0146972	0.0135215	0.0934744	0.047619	0.0182246	0.0346855	0.0990594	0.0726044	0.053310891	0.032893951	0.086204842	0.020416939
1425	9.12E-06	0.000114	0.021458	0.0949442	0.0773075	0.0170488	0.016167	0.0808348	0.0238095	0.0182246	0.0167549	0.100235	0.0873016	0.050371445	0.035001126	0.085372571	0.01537032
1500	9.60E-06	0.00012	0.0182246	0.0817166	0.0749559	0.0126396	0.0261611	0.0925926	0.0185185	0.0196943	0.0296884	0.0776014	0.0972957	0.049917155	0.032665473	0.082582627	0.017251682
1575	1.01E-05	0.000126	0.0573192	0.0846561	0.0714286	0.00970018	0.0176367	0.0761317	0.0246914	0.0138154	0.0149912	0.069371	0.0831864	0.047538898	0.029624218	0.077163116	0.01791468
1650	1.06E-05	0.000132	0.0288066	0.0784832	0.0896531	0.0220459	0.0129336	0.0702528	0.0120517	0.0126396	0.0164609	0.0767196	0.085244	0.045935545	0.031814019	0.077749565	0.014121526
1725	1.10E-05	0.000138	0.0182246	0.085244	0.0823045	0.0179306	0.0126396	0.0820106	0.0185185	0.0340976	0.00999412	0.0834803	0.0705467	0.046817375	0.031652143	0.078469517	0.015165232
1800	1.15E-05	0.000144	0.0117578	0.0964139	0.0755438	0.0123457	0.0149912	0.0858319	0.0138154	0.0241035	0.0199882	0.0805409	0.0814227	0.046977727	0.034241002	0.081218729	0.012736725
1875	1.20E-05	0.00015	0.0302763	0.0773075	0.0758377	0.0205761	0.0111699	0.0755438	0.0135215	0.0176367	0.00970018	0.115226	0.0764256	0.047565571	0.035314214	0.082879785	0.012251357
1950	1.25E-05	0.000156	0.0185185	0.0749559	0.0834803	0.0126396	0.0129336	0.0858319	0.0176367	0.0129336	0.0132275	0.0878895	0.0990594	0.0471915	0.036077754	0.083269254	0.011113746
2025	1.30E-05	0.000162	0.0299824	0.0728983	0.095826	0.021164	0.0120517	0.0814227	0.0311581	0.0152851	0.0188125	0.0928865	0.0964139	0.051627382	0.034087061	0.085714442	0.017540321
2100	1.34E-05	0.000168	0.010876	0.0837743	0.0825985	0.00999412	0.0208701	0.0731922	0.0173427	0.0155791	0.010876	0.0749559	0.100529	0.045507993	0.034976557	0.08048455	0.010531436
2175	1.39E-05	0.000174	0.03204	0.0925926	0.0767196	0.00911229	0.0111699	0.0749559	0.0261611	0.0135215	0.0138154	0.0740741	0.0740741	0.045294226	0.031300368	0.076594594	0.013993859
2250	1.44E-05	0.00018	0.0144033	0.0943563	0.0864198	0.00911229	0.00940623	0.0758377	0.0288066	0.0144033	0.0111699	0.0920047	0.0737801	0.046336384	0.035617362	0.081953745	0.010719022
2325	1.49E-05	0.000186	0.0326279	0.0855379	0.0808348	0.010876	0.0141093	0.0908289	0.0199882	0.0102881	0.00793651	0.0731922	0.0952381	0.047405265	0.035366562	0.082771827	0.012038702
2400	1.54E-05	0.000192	0.021458	0.0767196	0.0881834	0.0120517	0.00970018	0.0817166	0.0291005	0.0149912	0.0132275	0.0840682	0.0893592	0.047325098	0.033981748	0.081306846	0.01334335
2475	1.58E-05	0.000198	0.0299824	0.0784832	0.0878895	0.016167	0.00764256	0.0890653	0.015873	0.0194004	0.010876	0.0681952	0.0781893	0.045614896	0.032555393	0.07817029	0.013059503
2550	1.63E-05	0.000204	0.0249853	0.079659	0.0825985	0.00823045	0.00793651	0.0752499	0.0249853	0.00999412	0.0188125	0.0817166	0.0731922	0.044305489	0.031774244	0.076079733	0.012531245
2625	1.68E-05	0.00021	0.0305703	0.0802469	0.0817166	0.0117578	0.0167549	0.0802469	0.0349794	0.0129336	0.0226337	0.0805409	0.0908289	0.049382718	0.031224864	0.080607582	0.018157854
2700	1.73E-05	0.000216	0.0241035	0.0790711	0.0834803	0.0117578	0.00881834	0.0834803	0.010876	0.0164609	0.0144033	0.0731922	0.0811287	0.04425204	0.033004327	0.077256367	0.011247713
2775	1.78E-05	0.000222	0.026455	0.0881834	0.0823045	0.0126396	0.0111699	0.102293	0.0429159	0.0146972	0.00940623	0.0790711	0.0749559	0.049462885	0.034513676	0.083976561	0.014949208
2850	1.82E-05	0.000228	0.0196943	0.0908289	0.0723104	0.00646678	0.00940623	0.090535	0.0288066	0.0155791	0.0123457	0.0984715	0.0961199	0.049142219	0.037886808	0.087029028	0.011255411
2925	1.87E-05	0.000234	0.0191064	0.0990594	0.0934744	0.0173427	0.010582	0.0817166	0.0114638	0.0138154	0.00764256	0.0887713	0.0920047	0.048634478	0.038979129	0.087613607	0.009655349


==> data/SIM_35km_15dB_20GHz_TI1_II1_SL512_SLPI256_LR04.txt <==
Training_Iteration	Training_Time	Training_Time_Full_Throughput	R1	R2	R3	R4	R5	R6	R7	R8	R9	R10	R11	MEAN	STD	UPPER	LOWER
0	0	0	0.498283	0.510817	0.497253	0.511161	0.498626	0.51013	0.488839	0.503262	0.494334	0.496909	0.506868	0.501498364	0.007108983	0.508607347	0.49438938
75	9.60E-07	0.000016	0.475103	0.462054	0.467376	0.44557	0.479052	0.461195	0.46274	0.480941	0.471154	0.47081	0.461367	0.467032909	0.009555799	0.476588708	0.45747711
150	1.92E-06	0.000032	0.421016	0.404705	0.405563	0.4284	0.407452	0.409169	0.421188	0.419815	0.416037	0.409341	0.400584	0.413024545	0.008318866	0.421343411	0.40470568
225	2.88E-06	0.000048	0.356284	0.347356	0.35388	0.363152	0.35989	0.342376	0.353537	0.344609	0.329842	0.346841	0.346497	0.349478545	0.008829825	0.35830837	0.340648721
300	3.84E-06	0.000064	0.297734	0.307521	0.300652	0.296875	0.31147	0.304087	0.292754	0.300137	0.29138	0.288977	0.299622	0.299200818	0.006477983	0.305678801	0.292722835
375	4.80E-06	0.00008	0.245364	0.256181	0.249828	0.238324	0.255323	0.229739	0.226305	0.241758	0.241243	0.251545	0.245879	0.243771727	0.009212794	0.252984522	0.234558933
450	5.76E-06	0.000096	0.198661	0.19763	0.190419	0.195913	0.203812	0.18046	0.186126	0.191621	0.175309	0.199348	0.198489	0.192526182	0.008382143	0.200908325	0.184144039
525	6.72E-06	0.000112	0.160714	0.165694	0.151442	0.147321	0.15728	0.14818	0.138908	0.149382	0.144918	0.163977	0.162603	0.153674455	0.008429246	0.162103701	0.145245208
600	7.68E-06	0.000128	0.136676	0.140625	0.118132	0.126717	0.136504	0.13101	0.126545	0.129808	0.12294	0.137534	0.140453	0.131540364	0.007097715	0.138638079	0.124442648
675	8.64E-06	0.000144	0.112637	0.117445	0.101133	0.110749	0.126202	0.103365	0.111951	0.100446	0.101133	0.126889	0.11693	0.111716364	0.009158512	0.120874876	0.102557851
750	9.60E-06	0.00016	0.101648	0.100962	0.0860234	0.0901442	0.10388	0.106284	0.0796703	0.0836195	0.0896291	0.108001	0.118647	0.097137136	0.011526295	0.108663432	0.085610841
825	1.06E-05	0.000176	0.0971841	0.105426	0.0944368	0.0951236	0.100103	0.0836195	0.0915179	0.0923764	0.0872253	0.0851648	0.0978709	0.093640755	0.006277413	0.099918168	0.087363341
900	1.15E-05	0.000192	0.0980426	0.0860234	0.0808723	0.103365	0.0928915	0.068853	0.0765797	0.0985577	0.0800137	0.078125	0.0882555	0.086507218	0.010273179	0.096780397	0.076234039
975	1.25E-05	0.000208	0.0872253	0.089114	0.0707418	0.0820742	0.105426	0.0719437	0.0719437	0.071772	0.0808723	0.075206	0.0822459	0.080778627	0.009960807	0.090739434	0.07081782
1050	1.34E-05	0.000224	0.0824176	0.0904876	0.0662775	0.0867102	0.0918613	0.049794	0.0563187	0.0614698	0.0703984	0.0625	0.0788118	0.072458809	0.013753416	0.086212225	0.058705393
1125	1.44E-05	0.00024	0.0848214	0.0829327	0.0542582	0.0822459	0.0820742	0.0508242	0.0542582	0.0618132	0.0479052	0.0580357	0.0892857	0.068041327	0.015297305	0.083338633	0.052744022
1200	1.54E-05	0.000256	0.0880838	0.0750343	0.0643887	0.0767514	0.0674794	0.0453297	0.048592	0.0458448	0.0494505	0.0527129	0.0820742	0.063249245	0.014929537	0.078178783	0.048319708
1275	1.63E-05	0.000272	0.0898008	0.082761	0.0487637	0.0808723	0.0855082	0.0396635	0.0382898	0.0401786	0.0410371	0.0513393	0.0841346	0.062031718	0.021037179	0.083068897	0.040994539
1350	1.73E-05	0.000288	0.0784684	0.0801854	0.0345124	0.0803571	0.0748626	0.0290179	0.0386332	0.0382898	0.0362294	0.0379464	0.0774382	0.055085527	0.021343602	0.076429129	0.033741925
1425	1.82E-05	0.000304	0.087397	0.0789835	0.0382898	0.0841346	0.0765797	0.0351992	0.0400069	0.0386332	0.0370879	0.0274725	0.0860234	0.057255245	0.023526311	0.080781556	0.033728934
1500	1.92E-05	0.00032	0.0887706	0.0889423	0.0403503	0.084478	0.0685096	0.0302198	0.0309066	0.0302198	0.0364011	0.0343407	0.079842	0.055725527	0.024774029	0.080499556	0.030951498
1575	2.02E-05	0.000336	0.0750343	0.0698832	0.0314217	0.0743475	0.0745192	0.0231799	0.0322802	0.0408654	0.0322802	0.0245536	0.0770948	0.050496364	0.02209665	0.072593014	0.028399713
1650	2.11E-05	0.000352	0.078125	0.0789835	0.0319368	0.0808723	0.0753777	0.0310783	0.0238668	0.024897	0.0230082	0.03125	0.075206	0.050418327	0.025116343	0.07553467	0.025301985
1725	2.21E-05	0.000368	0.0748626	0.0880838	0.0218063	0.0750343	0.0760646	0.0252404	0.0247253	0.0281593	0.0255838	0.0260989	0.0786401	0.049481764	0.02677018	0.076251944	0.022711584
1800	2.30E-05	0.000384	0.0861951	0.081044	0.0302198	0.0772665	0.0784684	0.0171703	0.0281593	0.0269574	0.0221497	0.0307349	0.0855082	0.051261236	0.02811481	0.079376046	0.023146427
1875	2.40E-05	0.0004	0.0801854	0.0757212	0.0236951	0.0741758	0.0697115	0.0319368	0.0262706	0.0233516	0.0262706	0.0221497	0.0808723	0.048576418	0.025417835	0.073994253	0.023158583
1950	2.50E-05	0.000416	0.0743475	0.0793269	0.0314217	0.0808723	0.0748626	0.0259272	0.0190591	0.0252404	0.0223214	0.0260989	0.0729739	0.048404718	0.025860322	0.074265041	0.022544396
2025	2.59E-05	0.000432	0.0753777	0.0813874	0.0278159	0.0819025	0.0858516	0.0242102	0.0238668	0.0231799	0.0187157	0.0204327	0.0755495	0.048935445	0.028580122	0.077515567	0.020355324
2100	2.69E-05	0.000448	0.087397	0.0782967	0.0218063	0.0800137	0.0851648	0.024897	0.0297047	0.0334821	0.0206044	0.0212912	0.0776099	0.050933436	0.028424427	0.079357863	0.022509009
2175	2.78E-05	0.000464	0.0803571	0.076408	0.0212912	0.0800137	0.0915179	0.026614	0.0171703	0.0194025	0.0216346	0.0183723	0.0666209	0.047218409	0.02957985	0.076798259	0.01763856
2250	2.88E-05	0.00048	0.0803571	0.0750343	0.00961538	0.071772	0.0786401	0.0236951	0.0209478	0.0204327	0.0200893	0.0276442	0.0784684	0.046063307	0.028473392	0.074536699	0.017589916
2325	2.98E-05	0.000496	0.0698832	0.0769231	0.0247253	0.078125	0.0743475	0.0183723	0.0197459	0.0386332	0.0187157	0.0247253	0.0731456	0.0470311	0.02566201	0.07269311	0.02136909
2400	3.07E-05	0.000512	0.0755495	0.0714286	0.0152816	0.0767514	0.0750343	0.0274725	0.0212912	0.0164835	0.0175137	0.0212912	0.0750343	0.044830164	0.027513623	0.072343786	0.017316541
2475	3.17E-05	0.000528	0.0638736	0.0794986	0.0209478	0.0748626	0.0885989	0.0166552	0.0223214	0.0209478	0.0144231	0.0211195	0.0728022	0.045095518	0.028749475	0.073844993	0.016346043
2550	3.26E-05	0.000544	0.0786401	0.0712569	0.0228365	0.0774382	0.0793269	0.0169986	0.0259272	0.0207761	0.0199176	0.020261	0.0731456	0.0460477	0.027466951	0.073514651	0.018580749
2625	3.36E-05	0.00056	0.0743475	0.0750343	0.0183723	0.075206	0.0808723	0.0188874	0.0197459	0.0209478	0.0164835	0.0223214	0.073489	0.045064309	0.028137369	0.073201678	0.01692694
2700	3.46E-05	0.000576	0.0655907	0.0757212	0.0207761	0.0722871	0.0851648	0.0226648	0.0168269	0.0182005	0.0168269	0.0214629	0.0709135	0.0442214	0.027528037	0.071749437	0.016693363
2775	3.55E-05	0.000592	0.0786401	0.075206	0.0149382	0.0779533	0.0753777	0.0164835	0.0218063	0.0180288	0.0223214	0.0176854	0.0834478	0.045626227	0.029801472	0.075427699	0.015824755
2850	3.65E-05	0.000608	0.0760646	0.0678228	0.0250687	0.0740041	0.0738324	0.0240385	0.0192308	0.0195742	0.0159684	0.0123626	0.0703984	0.043487773	0.026685979	0.070173752	0.016801794
2925	3.74E-05	0.000624	0.0707418	0.0774382	0.0216346	0.0716003	0.0812157	0.0200893	0.0161401	0.0195742	0.018544	0.0149382	0.0748626	0.044252636	0.02839517	0.072647806	0.015857466



==> data/SIM_35km_15dB_20GHz_TI2_II0_SL512_SLPI256_LR04.txt <==
Training_Iteration	Training_Time	Training_Time_Full_Throughput	R1	R2	R3	R4	R5	R6	R7	R8	R9	R10	MEAN	STD	UPPER	LOWER
0	0	0	0.503995	0.492865	0.499001	0.502711	0.499572	0.499001	0.495434	0.497432	0.506279	0.49472	0.499101	0.004038096	0.503139096	0.495062904
75	9.60E-07	0.000016	0.411958	0.429795	0.409817	0.399686	0.407249	0.414384	0.422945	0.420662	0.418236	0.422374	0.4157106	0.008396217	0.424106817	0.407314383
150	1.92E-06	0.000032	0.312357	0.321918	0.312357	0.333619	0.320634	0.310217	0.308505	0.315497	0.326484	0.321204	0.3182792	0.007539153	0.325818353	0.310740047
225	2.88E-06	0.000048	0.226027	0.238156	0.21875	0.238014	0.240725	0.228739	0.215183	0.226027	0.239155	0.221461	0.2292237	0.008807598	0.238031298	0.220416102
300	3.84E-06	0.000064	0.156107	0.163242	0.144977	0.163813	0.159104	0.164241	0.152397	0.150685	0.172089	0.14883	0.1575485	0.00800046	0.16554896	0.14954804
375	4.80E-06	0.00008	0.11758	0.113442	0.113584	0.115725	0.104309	0.106592	0.111729	0.114155	0.123145	0.106878	0.1127139	0.005367171	0.118081071	0.107346729
450	5.76E-06	0.000096	0.0976027	0.0826199	0.0823345	0.105023	0.0807648	0.0934646	0.0837614	0.0837614	0.0894692	0.0920377	0.08908392	0.00753586	0.09661978	0.08154806
525	6.72E-06	0.000112	0.0699201	0.0620719	0.0679224	0.0619292	0.0821918	0.0709189	0.0673516	0.0692066	0.0760559	0.0753425	0.07029109	0.005948211	0.076239301	0.064342879
600	7.68E-06	0.000128	0.0610731	0.0560788	0.0602169	0.0562215	0.0542237	0.0566495	0.0600742	0.0629281	0.0667808	0.0543664	0.0588613	0.003857104	0.062718404	0.055004196
675	8.64E-06	0.000144	0.046661	0.0445205	0.0462329	0.0446632	0.043379	0.0552226	0.0435217	0.0420947	0.0502283	0.0443779	0.04609018	0.003717726	0.049807906	0.042372454
750	9.60E-06	0.00016	0.0299658	0.0406678	0.038242	0.038242	0.03125	0.0353881	0.0493721	0.0332477	0.0385274	0.0372432	0.03721461	0.005203448	0.042418058	0.032011162
825	1.06E-05	0.000176	0.0268265	0.0285388	0.0235445	0.0316781	0.043379	0.02754	0.0211187	0.0303938	0.0318208	0.0295377	0.02943779	0.005666972	0.035104762	0.023770818
900	1.15E-05	0.000192	0.0235445	0.0301084	0.0229737	0.0311073	0.020976	0.0236872	0.0241153	0.0273973	0.0235445	0.0288242	0.02562784	0.003269039	0.028896879	0.022358801
975	1.25E-05	0.000208	0.0232591	0.0198345	0.020976	0.0292523	0.0196918	0.0218322	0.0179795	0.0228311	0.0276826	0.0186929	0.0222032	0.003534773	0.025737973	0.018668427
1050	1.34E-05	0.000224	0.015411	0.0169806	0.0176941	0.0212614	0.0208333	0.022403	0.0185502	0.0211187	0.0188356	0.0235445	0.01966324	0.002443183	0.022106423	0.017220057
1125	1.44E-05	0.00024	0.0165525	0.0214041	0.0131279	0.0196918	0.0192637	0.0162671	0.0196918	0.0202626	0.0202626	0.0194064	0.01859305	0.002375802	0.020968852	0.016217248
1200	1.54E-05	0.000256	0.0218322	0.015411	0.0141267	0.0186929	0.0169806	0.0131279	0.0181221	0.0194064	0.029395	0.0141267	0.01812215	0.004564427	0.022686577	0.013557723
1275	1.63E-05	0.000272	0.0146975	0.0176941	0.0144121	0.0176941	0.017266	0.0149829	0.0194064	0.0132705	0.020976	0.0156963	0.01660959	0.002297513	0.018907103	0.014312077
1350	1.73E-05	0.000288	0.0178368	0.0126998	0.0151256	0.0231164	0.0134132	0.0132705	0.0114155	0.0168379	0.0263984	0.0145548	0.01646689	0.004577879	0.021044769	0.011889011
1425	1.82E-05	0.000304	0.0151256	0.015839	0.010274	0.0181221	0.0119863	0.012129	0.0211187	0.0141267	0.0176941	0.0119863	0.01484018	0.003231309	0.018071489	0.011608871
1500	1.92E-05	0.00032	0.0134132	0.0151256	0.0117009	0.0122717	0.0125571	0.0175514	0.0124144	0.0112728	0.0186929	0.0105594	0.01355594	0.002577198	0.016133138	0.010978742
1575	2.02E-05	0.000336	0.013984	0.0151256	0.00913242	0.0186929	0.0194064	0.012129	0.0108447	0.0156963	0.0115582	0.00870434	0.013527386	0.003525901	0.017053287	0.010001485
1650	2.11E-05	0.000352	0.00984589	0.0148402	0.0111301	0.0152683	0.013984	0.00913242	0.0095605	0.0095605	0.0145548	0.0108447	0.011872141	0.00236443	0.014236571	0.009507711
1725	2.21E-05	0.000368	0.0138413	0.0144121	0.00941781	0.0135559	0.0169806	0.0108447	0.0104167	0.0097032	0.0108447	0.0097032	0.011972021	0.002425336	0.014397357	0.009546685
1800	2.30E-05	0.000384	0.0111301	0.00913242	0.00841895	0.0109874	0.00927511	0.0192637	0.0124144	0.00984589	0.0162671	0.0112728	0.011800787	0.003258334	0.015059121	0.008542453
1875	2.40E-05	0.0004	0.0134132	0.0128425	0.00813356	0.0268265	0.0131279	0.0142694	0.00913242	0.010274	0.0136986	0.0072774	0.012899548	0.0052173	0.018116848	0.007682248
1950	2.50E-05	0.000416	0.00756279	0.0168379	0.00699201	0.015839	0.0162671	0.0109874	0.00841895	0.0109874	0.0151256	0.00913242	0.011815057	0.003655751	0.015470808	0.008159306
2025	2.59E-05	0.000432	0.00799087	0.0131279	0.00770548	0.0115582	0.0136986	0.00870434	0.0097032	0.00984589	0.0222603	0.00827626	0.011287104	0.004167772	0.015454876	0.007119332
2100	2.69E-05	0.000448	0.0104167	0.017266	0.00770548	0.0145548	0.013984	0.00856164	0.0109874	0.00699201	0.0166952	0.0072774	0.011444063	0.003719255	0.015163318	0.007724808
2175	2.78E-05	0.000464	0.0105594	0.0159817	0.00585046	0.0194064	0.0109874	0.00813356	0.0111301	0.00884703	0.0124144	0.00770548	0.011101593	0.003844695	0.014946288	0.007256898
2250	2.88E-05	0.00048	0.00870434	0.0117009	0.0071347	0.0175514	0.0141267	0.00770548	0.00684932	0.00542237	0.0101313	0.0105594	0.009988591	0.003511555	0.013500146	0.006477036
2325	2.98E-05	0.000496	0.0072774	0.0112728	0.00813356	0.0152683	0.00827626	0.010274	0.00827626	0.00799087	0.0236872	0.00913242	0.010958907	0.004787719	0.015746626	0.006171188
2400	3.07E-05	0.000512	0.00699201	0.00799087	0.00371005	0.0122717	0.0134132	0.00870434	0.00827626	0.00642123	0.0199772	0.00827626	0.009603312	0.004334264	0.013937576	0.005269048
2475	3.17E-05	0.000528	0.00699201	0.010274	0.0072774	0.0218322	0.0179795	0.00941781	0.00870434	0.00770548	0.0114155	0.00556507	0.010716331	0.004939964	0.015656295	0.005776367
2550	3.26E-05	0.000544	0.00585046	0.012129	0.00527968	0.0108447	0.0125571	0.00998858	0.00770548	0.00428082	0.0146975	0.00784817	0.009118149	0.003289062	0.012407211	0.005829087
2625	3.36E-05	0.00056	0.00613584	0.0142694	0.00299658	0.0215468	0.0142694	0.0072774	0.00585046	0.00670662	0.0134132	0.00613584	0.009860154	0.005437163	0.015297317	0.004422991
2700	3.46E-05	0.000576	0.00699201	0.0132705	0.0071347	0.0152683	0.0142694	0.00827626	0.00513699	0.00442352	0.013984	0.00542237	0.009417805	0.004063147	0.013480952	0.005354658
2775	3.55E-05	0.000592	0.00670662	0.0151256	0.00656393	0.0151256	0.0142694	0.00570776	0.0072774	0.0047089	0.0142694	0.00841895	0.009817356	0.004094506	0.013911862	0.00572285
2850	3.65E-05	0.000608	0.00428082	0.013984	0.00328196	0.0266838	0.0115582	0.0072774	0.00599315	0.00385274	0.0107021	0.00570776	0.009332193	0.006709719	0.016041912	0.002622474
2925	3.74E-05	0.000624	0.00799087	0.0149829	0.00527968	0.0141267	0.0126998	0.00784817	0.00941781	0.00570776	0.0109874	0.00684932	0.009589041	0.003287422	0.012876463	0.006301619



==> data/SIM_35km_15dB_20GHz_TI4_II0_SL1024_SLPI256_LR04.txt <==
Training_Iteration	Training_Time	Training_Time_Full_Throughput	R1	R2	R3	R4	R5	R6	R7	R8	R9	R10	MEAN	STD	UPPER	LOWER
0	0	0	0.496738	0.50704	0.481799	0.481456	0.499657	0.492617	0.472871	0.49399	0.471497	0.478022	0.4875687	0.011454994	0.499023694	0.476113706	0.484841
75	1.92E-06	0.000016	0.315076	0.310783	0.302198	0.324176	0.323832	0.30546	0.305632	0.334478	0.324348	0.328125	0.3174108	0.010505132	0.327915932	0.306905668	0.317160571
150	3.84E-06	0.000032	0.199176	0.191793	0.172734	0.180804	0.188187	0.18046	0.21772	0.248455	0.163633	0.186985	0.1929947	0.023161187	0.216155887	0.169833513	0.193141857
225	5.76E-06	0.000048	0.136848	0.21274	0.11487	0.138736	0.143029	0.0903159	0.109032	0.105598	0.140625	0.128606	0.13203999	0.031703238	0.163743228	0.100336752	0.120315129
300	7.68E-06	0.000064	0.0843063	0.0746909	0.0628434	0.0683379	0.0918613	0.0740041	0.0825893	0.0899725	0.0987294	0.0922047	0.08195398	0.011051903	0.093005883	0.070902077	0.081191129
375	9.60E-06	0.00008	0.0846497	0.0916896	0.0389766	0.0406937	0.0712569	0.0303915	0.0784684	0.0952953	0.0355426	0.0848214	0.06517857	0.024418981	0.089597551	0.040759589	0.055803571
450	1.15E-05	0.000096	0.0999313	0.139938	0.0364011	0.0463599	0.034169	0.043956	0.0836195	0.035886	0.0432692	0.138221	0.0701751	0.040192894	0.110367994	0.029982206	0.046237243
525	1.34E-05	0.000112	0.0703984	0.0710852	0.0171703	0.029533	0.0209478	0.0255838	0.0556319	0.0350275	0.0288462	0.100618	0.04548421	0.026190045	0.071674255	0.019294165	0.0303915
600	1.54E-05	0.000128	0.0824176	0.113324	0.0130495	0.0226648	0.0444712	0.0113324	0.0290179	0.064217	0.0393201	0.0867102	0.05065247	0.032861751	0.083514221	0.017790719	0.032010414
675	1.73E-05	0.000144	0.112294	0.082761	0.0355426	0.0163118	0.015625	0.0206044	0.0209478	0.0235234	0.0726305	0.0829327	0.04831732	0.033848054	0.082165374	0.014469266	0.029312214
750	1.92E-05	0.00016	0.113839	0.0824176	0.0103022	0.0144231	0.0209478	0.00721154	0.0695398	0.0386332	0.0748626	0.100446	0.053262284	0.037696635	0.090958919	0.015565649	0.033702891
825	2.11E-05	0.000176	0.0777816	0.0789835	0.0252404	0.013908	0.0168269	0.0169986	0.0236951	0.0120192	0.029533	0.0985577	0.0393544	0.030814002	0.070168402	0.008540398	0.019745886
900	2.30E-05	0.000192	0.0853365	0.0829327	0.0343407	0.00841346	0.0197459	0.00807005	0.0250687	0.0262706	0.018544	0.0853365	0.039405911	0.030466	0.069871911	0.008939911	0.020064773
975	2.50E-05	0.000208	0.0853365	0.0669643	0.0317651	0.0180288	0.0132212	0.0197459	0.0145948	0.0334821	0.018544	0.104567	0.04062497	0.031262774	0.071887744	0.009362196	0.021340271
1050	2.69E-05	0.000224	0.0865385	0.0879121	0.00824176	0.00635302	0.012706	0.0157967	0.012706	0.0238668	0.0257555	0.0846497	0.036452608	0.033179471	0.069632079	0.003273137	0.015060826
1125	2.88E-05	0.00024	0.0673077	0.0877404	0.00618132	0.0116758	0.00772665	0.00583791	0.0169986	0.0224931	0.0164835	0.0958104	0.033825538	0.033617822	0.06744336	0.000207716	0.012485269
1200	3.07E-05	0.000256	0.071772	0.11693	0.010989	0.012706	0.0262706	0.00892857	0.0161401	0.0101305	0.0252404	0.0989011	0.039800827	0.038492189	0.078293016	0.001308638	0.015772167
1275	3.26E-05	0.000272	0.114698	0.0846497	0.00412088	0.00669643	0.00326236	0.00841346	0.00961538	0.0144231	0.0400069	0.104224	0.039011021	0.042437641	0.081448662	-0.00342662	0.012362644
1350	3.46E-05	0.000288	0.0849931	0.0767514	0.00480769	0.0573489	0.00978709	0.00721154	0.00566621	0.0118475	0.0176854	0.133929	0.041002783	0.042643107	0.08364589	-0.001640324	0.016336333
1425	3.65E-05	0.000304	0.0992445	0.0940934	0.00927198	0.0108173	0.0108173	0.0178571	0.012706	0.0216346	0.0209478	0.0992445	0.039663448	0.038115352	0.0777788	0.001548096	0.014864583
1500	3.84E-05	0.00032	0.0904876	0.0791552	0.00721154	0.00566621	0.021978	0.00892857	0.00669643	0.0230082	0.0176854	0.0963255	0.035714265	0.035370783	0.071085048	0.000343482	0.013024907
1575	4.03E-05	0.000336	0.100275	0.0894574	0.010989	0.00858516	0.00995879	0.0157967	0.0104739	0.0257555	0.0223214	0.0877404	0.038135325	0.036093655	0.07422898	0.00204167	0.014840064
1650	4.22E-05	0.000352	0.0736607	0.0758929	0.0137363	0.00944368	0.00910027	0.00549451	0.0130495	0.00892857	0.0224931	0.0999313	0.033173083	0.033636562	0.066809645	-0.000463479	0.011749419
1725	4.42E-05	0.000368	0.075206	0.0800137	0.00755495	0.0142514	0.0142514	0.0137363	0.00463599	0.0133929	0.0418956	0.0892857	0.035422394	0.031765834	0.067188228	0.00365656	0.015674077
1800	4.61E-05	0.000384	0.0863668	0.0889423	0.00738324	0.0714286	0.00978709	0.00858516	0.0053228	0.0140797	0.0197459	0.0782967	0.038993829	0.034982371	0.0739762	0.004011458	0.01947607
1875	4.80E-05	0.0004	0.0767514	0.087397	0.0197459	0.0123626	0.00875687	0.0291896	0.00961538	0.00995879	0.018544	0.0777816	0.035010314	0.030542974	0.065553288	0.00446734	0.015453306
1950	4.99E-05	0.000416	0.102679	0.0733173	0.00583791	0.0128777	0.00686813	0.0108173	0.00600962	0.00944368	0.0250687	0.10285	0.035576934	0.038674518	0.074251452	-0.003097584	0.010989006
2025	5.18E-05	0.000432	0.12706	0.079842	0.00480769	0.00807005	0.00927198	0.00686813	0.00961538	0.0247253	0.0230082	0.0892857	0.038255443	0.041606116	0.079861559	-0.003350673	0.012338104
2100	5.38E-05	0.000448	0.0946085	0.0901442	0.0116758	0.0108173	0.0149382	0.0053228	0.0145948	0.0051511	0.0154533	0.0837912	0.03464972	0.036159157	0.070808877	-0.001509437	0.011136186
2175	5.57E-05	0.000464	0.0911745	0.087397	0.00686813	0.0391484	0.00721154	0.0204327	0.0125343	0.0178571	0.017342	0.0898008	0.038976647	0.034131244	0.073107891	0.004845403	0.017342024
2250	5.76E-05	0.00048	0.073489	0.144059	0.00669643	0.00343407	0.00789835	0.00703984	0.0130495	0.0199176	0.0274725	0.0841346	0.038719089	0.044419475	0.083138564	-0.005700386	0.01221547
2325	5.95E-05	0.000496	0.0976992	0.0923764	0.00978709	0.0135646	0.00686813	0.00789835	0.00652473	0.00618132	0.0262706	0.0875687	0.035473912	0.037845861	0.073319773	-0.002371949	0.011013546
2400	6.14E-05	0.000512	0.0858516	0.0940934	0.0049794	0.0169986	0.0108173	0.0169986	0.0194025	0.00669643	0.0144231	0.0819025	0.035216343	0.034466237	0.06968258	0.000750106	0.012902276
2475	6.34E-05	0.000528	0.0930632	0.0750343	0.0103022	0.012706	0.0049794	0.00927198	0.00824176	0.00480769	0.0140797	0.101477	0.033396323	0.037553912	0.070950235	-0.004157589	0.00919839
2550	6.53E-05	0.000544	0.0837912	0.101305	0.0053228	0.0053228	0.0214629	0.028331	0.0104739	0.0130495	0.013908	0.0832761	0.03662432	0.035494449	0.072118769	0.001129871	0.013981557
2625	6.72E-05	0.00056	0.0774382	0.0952953	0.00463599	0.00910027	0.00755495	0.015625	0.0113324	0.0235234	0.0187157	0.0934066	0.035662781	0.035386295	0.071049076	0.000276486	0.012926816
2700	6.91E-05	0.000576	0.0910027	0.0831044	0.00738324	0.0053228	0.00377747	0.00480769	0.0053228	0.00703984	0.0118475	0.0970124	0.031662084	0.038617153	0.070279237	-0.006955069	0.006500191
2775	7.10E-05	0.000592	0.111435	0.0765797	0.00652473	0.00652473	0.0133929	0.00566621	0.00807005	0.00377747	0.00738324	0.0978709	0.033722493	0.041133179	0.074855672	-0.007410686	0.00733419
2850	7.30E-05	0.000608	0.0693681	0.0843063	0.0103022	0.0157967	0.00652473	0.00429258	0.00841346	0.0128777	0.0104739	0.0877404	0.031009607	0.032809906	0.063819513	-0.001800299	0.00981161
2925	7.49E-05	0.000624	0.108345	0.0800137	0.0132212	0.00995879	0.00892857	0.00669643	0.00412088	0.010989	0.018544	0.0970124	0.035782997	0.039532477	0.075315474	-0.00374948	0.010351267


==> data/all_points.txt <==
multi_outs  depth kernel_size channels  MAC BER
1	3	9	3	121.5	0.330328921
1	3	9	4	198	0.331433932
1	3	9	5	292.5	0.334064037
1	3	15	3	202.5	0.002902189
1	3	15	4	330	0.002436902
1	3	15	5	487.5	0.001743991
1	3	21	3	283.5	0.001237425
1	3	21	4	462	0.000320255
1	3	21	5	682.5	0.000208194
1	4	9	3	202.5	0.266696771
1	4	9	4	342	0.256484081
1	4	9	5	517.5	0.235854745
1	4	15	3	337.5	0.002105122
1	4	15	4	570	0.000719027
1	4	15	5	862.5	0.000341077
1	4	21	3	472.5	0.000142277
1	4	21	4	798	0.000211134
1	4	21	5	1207.5	4.00322E-05
1	5	9	3	283.5	0.00436747
1	5	9	4	486	0.002657296
1	5	9	5	742.5	0.001914324
1	5	15	3	472.5	0.000272743
1	5	15	4	810	0.000277498
1	5	15	5	1237.5	8.0867E-05
1	5	21	3	661.5	2.13474E-05
1	5	21	4	1134	5.68182E-06
1	5	21	5	1732.5	5.56527E-05
2	3	9	3	60.75	0.002960438
2	3	9	4	99	0.002736568
2	3	9	5	146.25	0.002292168
2	3	15	3	101.25	0.000352592
2	3	15	4	165	0.000256076
2	3	15	5	243.75	0.000178834
2	3	21	3	141.75	0.000330315
2	3	21	4	231	0.000181645
2	3	21	5	341.25	2.4178E-05
2	4	9	3	101.25	0.000334403
2	4	9	4	171	0.0011771
2	4	9	5	258.75	0.000351681
2	4	15	3	168.75	0.000420689
2	4	15	4	285	0.000304204
2	4	15	5	431.25	0.000111551
2	4	21	3	236.25	8.04313E-05
2	4	21	4	399	1.96731E-05
2	4	21	5	603.75	0
2	5	9	3	141.75	0.001382195
2	5	9	4	243	0.000192436
2	5	9	5	371.25	9.17958E-05
2	5	15	3	236.25	0
2	5	15	4	405	9.51102E-05
2	5	15	5	618.75	0
2	5	21	3	330.75	6.35241E-05
2	5	21	4	567	0
2	5	21	5	866.25	0
4	3	9	3	30.375	0.00098904
4	3	9	4	49.5	0.000402633
4	3	9	5	73.125	0.000231667
4	3	15	3	50.625	0.000144496
4	3	15	4	82.5	0.000100422
4	3	15	5	121.875	7.35311E-05
4	3	21	3	70.875	0.00022552
4	3	21	4	115.5	7.15337E-05
4	3	21	5	170.625	7.96465E-05
4	4	9	3	50.625	0.000638711
4	4	9	4	85.5	0.000516653
4	4	9	5	129.375	0.000404628
4	4	15	3	84.375	6.93236E-05
4	4	15	4	142.5	1.34695E-05
4	4	15	5	215.625	4.37839E-05
4	4	21	3	118.125	0.000204973
4	4	21	4	199.5	7.58149E-05
4	4	21	5	301.875	6.032E-05
4	5	9	3	70.875	0.000378179
4	5	9	4	121.5	0.000523762
4	5	9	5	185.625	0.000147925
4	5	15	3	118.125	4.90817E-05
4	5	15	4	202.5	0.000128519
4	5	15	5	309.375	1.77262E-05
4	5	21	3	165.375	2.91287E-05
4	5	21	4	283.5	1.42481E-05
4	5	21	5	433.125	1.28648E-05
8	3	9	3	15.1875	0.057551457
8	3	9	4	24.75	0.000316315
8	3	9	5	36.5625	0.000150456
8	3	15	3	25.3125	0.056969274
8	3	15	4	41.25	0.000169713
8	3	15	5	60.9375	2.80193E-05
8	3	21	3	35.4375	0.056780683
8	3	21	4	57.75	0.000122042
8	3	21	5	85.3125	3.75566E-05
8	4	9	3	25.3125	0.061322901
8	4	9	4	42.75	0.000327994
8	4	9	5	64.6875	6.71521E-05
8	4	15	3	42.1875	0.054340977
8	4	15	4	71.25	6.53934E-05
8	4	15	5	107.8125	2.1234E-05
8	4	21	3	59.0625	0.054015459
8	4	21	4	99.75	0.000329021
8	4	21	5	150.9375	3.04298E-05
8	5	9	3	35.4375	0.059953144
8	5	9	4	60.75	0.000202198
8	5	9	5	92.8125	1.95453E-05
8	5	15	3	59.0625	0.056606246
8	5	15	4	101.25	0.000274253
8	5	15	5	154.6875	1.36245E-05
8	5	21	3	82.6875	0.056734007
8	5	21	4	141.75	0.000354658
8	5	21	5	216.5625	2.49437E-05
10	3	9	3	12.15	0.131135752
10	3	9	4	19.8	0.039796931
10	3	9	5	29.25	0.000238105
10	3	15	3	20.25	0.12435056
10	3	15	4	33	0.044434499
10	3	15	5	48.75	0.00010582
10	3	21	3	28.35	0.123669853
10	3	21	4	46.2	0.040774593
10	3	21	5	68.25	7.67445E-05
10	4	9	3	20.25	0.130462791
10	4	9	4	34.2	0.047435592
10	4	9	5	51.75	0.000305145
10	4	15	3	33.75	0.123897113
10	4	15	4	57	0.040591653
10	4	15	5	86.25	0.000100633
10	4	21	3	47.25	0.12274123
10	4	21	4	79.8	0.042667465
10	4	21	5	120.75	0.000100944
10	5	9	3	28.35	0.130612572
10	5	9	4	48.6	0.046982897
10	5	9	5	74.25	0.000264519
10	5	15	3	47.25	0.132219573
10	5	15	4	81	0.04031879
10	5	15	5	123.75	0.000126054
10	5	21	3	66.15	0.124141718
10	5	21	4	113.4	0.043105789
10	5	21	5	173.25	9.19383E-05
12	3	9	3	10.125	0.174705928
12	3	9	4	16.5	0.089918134
12	3	9	5	24.375	0.024197266
12	3	15	3	16.875	0.172799061
12	3	15	4	27.5	0.087027095
12	3	15	5	40.625	0.023630505
12	3	21	3	23.625	0.170023898
12	3	21	4	38.5	0.086780171
12	3	21	5	56.875	0.023626046
12	4	9	3	16.875	0.17418098
12	4	9	4	28.5	0.089716524
12	4	9	5	43.125	0.02514313
12	4	15	3	28.125	0.180442736
12	4	15	4	47.5	0.086912721
12	4	15	5	71.875	0.023851329
12	4	21	3	39.375	0.171421453
12	4	21	4	66.5	0.088357257
12	4	21	5	100.625	0.021848086
12	5	9	3	23.625	0.17070207
12	5	9	4	40.5	0.088217979
12	5	9	5	61.875	0.02493039
12	5	15	3	39.375	0.174239894
12	5	15	4	67.5	0.087826264
12	5	15	5	103.125	0.025172346
12	5	21	3	55.125	0.172876244
12	5	21	4	94.5	0.08728942
12	5	21	5	144.375	0.022387226


==> data/all_points_no_bias.txt <==
multi_outs	depth	kernel_size	channels	MAC	BER
1	3	9	3	121.5	0.320873568
1	3	9	4	198	0.315925439
1	3	9	5	292.5	0.325126191
1	3	15	3	202.5	0.002681969
1	3	15	4	330	0.002493005
1	3	15	5	487.5	0.001569731
1	3	21	3	283.5	0.001018092
1	3	21	4	462	0.000320033
1	3	21	5	682.5	0.000386255
1	4	9	3	202.5	0.272324264
1	4	9	4	342	0.262106399
1	4	9	5	517.5	0.244672393
1	4	15	3	337.5	0.000870248
1	4	15	4	570	0.000767273
1	4	15	5	862.5	0.000265479
1	4	21	3	472.5	0.000321872
1	4	21	4	798	0.000210948
1	4	21	5	1207.5	9.73356E-05
1	5	9	3	283.5	0.003560064
1	5	9	4	486	0.003470565
1	5	9	5	742.5	0.002101565
1	5	15	3	472.5	0.000283204
1	5	15	4	810	7.83433E-05
1	5	15	5	1237.5	9.93304E-05
1	5	21	3	661.5	7.7389E-05
1	5	21	4	1134	6.24389E-05
1	5	21	5	1732.5	4.3589E-05
2	3	9	3	60.75	0.003510306
2	3	9	4	99	0.001900864
2	3	9	5	146.25	0.002112807
2	3	15	3	101.25	0.000169529
2	3	15	4	165	0.000266958
2	3	15	5	243.75	0.000130664
2	3	21	3	141.75	0.000111033
2	3	21	4	231	6.14669E-05
2	3	21	5	341.25	5.1269E-05
2	4	9	3	101.25	0.003488788
2	4	9	4	171	0.000703721
2	4	9	5	258.75	0.001133562
2	4	15	3	168.75	0.000257417
2	4	15	4	285	0.000152336
2	4	15	5	431.25	7.53306E-05
2	4	21	3	236.25	1.89869E-05
2	4	21	4	399	1.4269E-05
2	4	21	5	603.75	1.25234E-05
2	5	9	3	141.75	0.000537527
2	5	9	4	243	0.000133611
2	5	9	5	371.25	0.000131648
2	5	15	3	236.25	1.23423E-05
2	5	15	4	405	1.23413E-05
2	5	15	5	618.75	1.2452E-05
2	5	21	3	330.75	3.34026E-05
2	5	21	4	567	2.29669E-05
2	5	21	5	866.25	1.79479E-05
4	3	9	3	30.375	0.002275076
4	3	9	4	49.5	0.00083585
4	3	9	5	73.125	0.000185885
4	3	15	3	50.625	8.9434E-05
4	3	15	4	82.5	6.3553E-05
4	3	15	5	121.875	6.2323E-05
4	3	21	3	70.875	1.60908E-05
4	3	21	4	115.5	7.34065E-05
4	3	21	5	170.625	5.2323E-05
4	4	9	3	50.625	0.000330656
4	4	9	4	85.5	0.000310981
4	4	9	5	129.375	0.000283199
4	4	15	3	84.375	7.94695E-05
4	4	15	4	142.5	0.000116058
4	4	15	5	215.625	6.2323E-05
4	4	21	3	118.125	5.2338E-05
4	4	21	4	199.5	2.57241E-05
4	4	21	5	301.875	3.23389E-05
4	5	9	3	70.875	0.000594765
4	5	9	4	121.5	0.00043544
4	5	9	5	185.625	0.000355241
4	5	15	3	118.125	5.45472E-05
4	5	15	4	202.5	4.7656E-05
4	5	15	5	309.375	4.2354E-05
4	5	21	3	165.375	6.4676E-05
4	5	21	4	283.5	2.2345E-05
4	5	21	5	433.125	2.3435E-05
8	3	9	3	15.1875	0.063423939
8	3	9	4	24.75	0.001100779
8	3	9	5	36.5625	0.000162292
8	3	15	3	25.3125	0.059454189
8	3	15	4	41.25	0.000779426
8	3	15	5	60.9375	5.80154E-05
8	3	21	3	35.4375	0.059219436
8	3	21	4	57.75	0.000402094
8	3	21	5	85.3125	5.56436E-05
8	4	9	3	25.3125	0.061724712
8	4	9	4	42.75	0.000980041
8	4	9	5	64.6875	4.85285E-05
8	4	15	3	42.1875	0.060937252
8	4	15	4	71.25	0.000661699
8	4	15	5	107.8125	8.99629E-05
8	4	21	3	59.0625	0.059928228
8	4	21	4	99.75	0.000543151
8	4	21	5	150.9375	6.37958E-05
8	5	9	3	35.4375	0.058830551
8	5	9	4	60.75	0.000780771
8	5	9	5	92.8125	4.54597E-05
8	5	15	3	59.0625	0.06011158
8	5	15	4	101.25	0.001181985
8	5	15	5	154.6875	9.48696E-05
8	5	21	3	82.6875	0.061676646
8	5	21	4	141.75	0.001189811
8	5	21	5	216.5625	8.24739E-05
10	3	9	3	12.15	0.13485535
10	3	9	4	19.8	0.054641552
10	3	9	5	29.25	0.00259299
10	3	15	3	20.25	0.137705371
10	3	15	4	33	0.046843299
10	3	15	5	48.75	0.000884281
10	3	21	3	28.35	0.129928316
10	3	21	4	46.2	0.046017524
10	3	21	5	68.25	0.001258463
10	4	9	3	20.25	0.136231715
10	4	9	4	34.2	0.055045324
10	4	9	5	51.75	0.001436268
10	4	15	3	33.75	0.128802359
10	4	15	4	57	0.059344642
10	4	15	5	86.25	0.000404573
10	4	21	3	47.25	0.127511963
10	4	21	4	79.8	0.045594099
10	4	21	5	120.75	0.000698242
10	5	9	3	28.35	0.134208436
10	5	9	4	48.6	0.051451871
10	5	9	5	74.25	0.001206245
10	5	15	3	47.25	0.129069537
10	5	15	4	81	0.051484361
10	5	15	5	123.75	0.001295079
10	5	21	3	66.15	0.127105787
10	5	21	4	113.4	0.049960079
10	5	21	5	173.25	0.000541326


==> data/default_conv_utilization.txt <==
instances   lut ff  dsp bram    cp
1   9.95	3.27	0.04	0.00	2.91
2   11.39	1.74	8.70	0.87	3.23
3   11.64	1.98	11.34	1.06	3.37
4   12.33	2.18	13.97	1.06	3.61
8   13.42	2.96	24.52	1.06	4.33
16  16.17	4.54	45.61	1.02	4.47
24  19.43	6.02	66.70	1.02	4.58
32  22.75	7.55	87.79	1.02	5.01
40  28.69	8.78	99.89	0.84	6.32
48  100.00	14.18	99.95	0.87	7.02



==> data/hist_bin.txt <==
#postDSP_hist	preDSP_hist			postDSP_bar	preDSP_bar		vqvae_2km_2dBm_CNN_large
0.000000000000000000e+00 0.000000000000000000e+00					-3.000000000000000000e+00 -3.000000000000000000e+00	
0.000000000000000000e+00 0.000000000000000000e+00					-2.940000057220458984e+00 -2.940000057220458984e+00	
0.000000000000000000e+00 0.000000000000000000e+00					-2.880000114440917969e+00 -2.880000114440917969e+00	
0.000000000000000000e+00 0.000000000000000000e+00					-2.819999933242797852e+00 -2.819999933242797852e+00	
0.000000000000000000e+00 0.000000000000000000e+00					-2.759999990463256836e+00 -2.759999990463256836e+00	
0.000000000000000000e+00 0.000000000000000000e+00					-2.700000047683715820e+00 -2.700000047683715820e+00	
0.000000000000000000e+00 0.000000000000000000e+00					-2.640000104904174805e+00 -2.640000104904174805e+00	
0.000000000000000000e+00 1.000000000000000000e+00					-2.579999923706054688e+00 -2.579999923706054688e+00	
0.000000000000000000e+00 7.000000000000000000e+00					-2.519999980926513672e+00 -2.519999980926513672e+00	
0.000000000000000000e+00 1.900000000000000000e+01					-2.460000038146972656e+00 -2.460000038146972656e+00	
0.000000000000000000e+00 3.000000000000000000e+01					-2.400000095367431641e+00 -2.400000095367431641e+00	
0.000000000000000000e+00 8.800000000000000000e+01					-2.339999914169311523e+00 -2.339999914169311523e+00	
0.000000000000000000e+00 8.600000000000000000e+01					-2.279999971389770508e+00 -2.279999971389770508e+00	
0.000000000000000000e+00 1.140000000000000000e+02					-2.220000028610229492e+00 -2.220000028610229492e+00	
0.000000000000000000e+00 1.590000000000000000e+02					-2.160000085830688477e+00 -2.160000085830688477e+00	
0.000000000000000000e+00 2.250000000000000000e+02					-2.099999904632568359e+00 -2.099999904632568359e+00	
0.000000000000000000e+00 2.660000000000000000e+02					-2.039999961853027344e+00 -2.039999961853027344e+00	
0.000000000000000000e+00 2.940000000000000000e+02					-1.980000019073486328e+00 -1.980000019073486328e+00	
0.000000000000000000e+00 3.450000000000000000e+02					-1.920000076293945312e+00 -1.920000076293945312e+00	
0.000000000000000000e+00 3.710000000000000000e+02					-1.860000014305114746e+00 -1.860000014305114746e+00	
2.000000000000000000e+00 4.310000000000000000e+02					-1.800000071525573730e+00 -1.800000071525573730e+00	
7.000000000000000000e+00 4.590000000000000000e+02					-1.740000009536743164e+00 -1.740000009536743164e+00	
2.400000000000000000e+01 4.740000000000000000e+02					-1.680000066757202148e+00 -1.680000066757202148e+00	
1.610000000000000000e+02 5.010000000000000000e+02					-1.620000004768371582e+00 -1.620000004768371582e+00	
4.520000000000000000e+02 5.620000000000000000e+02					-1.560000061988830566e+00 -1.560000061988830566e+00	
1.096000000000000000e+03 6.260000000000000000e+02					-1.500000000000000000e+00 -1.500000000000000000e+00	
1.989000000000000000e+03 6.330000000000000000e+02					-1.440000057220458984e+00 -1.440000057220458984e+00	
2.669000000000000000e+03 6.200000000000000000e+02					-1.379999995231628418e+00 -1.379999995231628418e+00	
2.694000000000000000e+03 6.420000000000000000e+02					-1.320000052452087402e+00 -1.320000052452087402e+00	
1.935000000000000000e+03 6.730000000000000000e+02					-1.259999990463256836e+00 -1.259999990463256836e+00	
1.009000000000000000e+03 7.110000000000000000e+02					-1.200000047683715820e+00 -1.200000047683715820e+00	
3.760000000000000000e+02 7.660000000000000000e+02					-1.139999985694885254e+00 -1.139999985694885254e+00	
9.200000000000000000e+01 8.440000000000000000e+02					-1.080000042915344238e+00 -1.080000042915344238e+00	
3.100000000000000000e+01 8.720000000000000000e+02					-1.020000100135803223e+00 -1.020000100135803223e+00	
4.000000000000000000e+00 8.390000000000000000e+02					-9.600000381469726562e-01 -9.600000381469726562e-01	
5.000000000000000000e+00 9.310000000000000000e+02					-9.000000357627868652e-01 -9.000000357627868652e-01	
1.700000000000000000e+01 8.640000000000000000e+02					-8.400000333786010742e-01 -8.400000333786010742e-01	
9.300000000000000000e+01 8.880000000000000000e+02					-7.800000309944152832e-01 -7.800000309944152832e-01	
2.950000000000000000e+02 7.310000000000000000e+02					-7.200000286102294922e-01 -7.200000286102294922e-01	
6.760000000000000000e+02 7.350000000000000000e+02					-6.600000262260437012e-01 -6.600000262260437012e-01	
1.515000000000000000e+03 7.610000000000000000e+02					-6.000000238418579102e-01 -6.000000238418579102e-01	
2.321000000000000000e+03 6.610000000000000000e+02					-5.400000810623168945e-01 -5.400000810623168945e-01	
2.636000000000000000e+03 6.200000000000000000e+02					-4.800000488758087158e-01 -4.800000488758087158e-01	
2.253000000000000000e+03 6.660000000000000000e+02					-4.200000464916229248e-01 -4.200000464916229248e-01	
1.421000000000000000e+03 6.220000000000000000e+02					-3.600000739097595215e-01 -3.600000739097595215e-01	
7.470000000000000000e+02 6.570000000000000000e+02					-3.000000715255737305e-01 -3.000000715255737305e-01	
2.770000000000000000e+02 7.410000000000000000e+02					-2.400000691413879395e-01 -2.400000691413879395e-01	
9.900000000000000000e+01 8.030000000000000000e+02					-1.800000667572021484e-01 -1.800000667572021484e-01	
2.400000000000000000e+01 8.520000000000000000e+02					-1.200000643730163574e-01 -1.200000643730163574e-01	
8.000000000000000000e+00 9.240000000000000000e+02					-6.000006571412086487e-02 -6.000006571412086487e-02	
4.000000000000000000e+00 9.650000000000000000e+02					6.705522537231445312e-08 6.705522537231445312e-08	
9.000000000000000000e+00 1.013000000000000000e+03					6.000006571412086487e-02 6.000006571412086487e-02	
2.600000000000000000e+01 8.920000000000000000e+02					1.200000643730163574e-01 1.200000643730163574e-01	
1.540000000000000000e+02 9.520000000000000000e+02					1.800000667572021484e-01 1.800000667572021484e-01	
4.200000000000000000e+02 9.090000000000000000e+02					2.400000691413879395e-01 2.400000691413879395e-01	
9.060000000000000000e+02 8.320000000000000000e+02					3.000000715255737305e-01 3.000000715255737305e-01	
1.537000000000000000e+03 8.020000000000000000e+02					3.600000739097595215e-01 3.600000739097595215e-01	
2.019000000000000000e+03 8.590000000000000000e+02					4.200000464916229248e-01 4.200000464916229248e-01	
2.167000000000000000e+03 8.550000000000000000e+02					4.800000488758087158e-01 4.800000488758087158e-01	
1.971000000000000000e+03 9.540000000000000000e+02					5.400000810623168945e-01 5.400000810623168945e-01	
1.485000000000000000e+03 1.053000000000000000e+03					6.000000238418579102e-01 6.000000238418579102e-01	
9.930000000000000000e+02 1.131000000000000000e+03					6.600000262260437012e-01 6.600000262260437012e-01	
5.090000000000000000e+02 1.176000000000000000e+03					7.200000286102294922e-01 7.200000286102294922e-01	
2.420000000000000000e+02 1.330000000000000000e+03					7.800000309944152832e-01 7.800000309944152832e-01	
1.210000000000000000e+02 1.329000000000000000e+03					8.400000333786010742e-01 8.400000333786010742e-01	
1.310000000000000000e+02 1.329000000000000000e+03					9.000000357627868652e-01 9.000000357627868652e-01	
2.730000000000000000e+02 1.281000000000000000e+03					9.600000381469726562e-01 9.600000381469726562e-01	
6.240000000000000000e+02 1.253000000000000000e+03					1.020000100135803223e+00 1.020000100135803223e+00	
1.043000000000000000e+03 1.219000000000000000e+03					1.080000042915344238e+00 1.080000042915344238e+00	
1.614000000000000000e+03 1.103000000000000000e+03					1.139999985694885254e+00 1.139999985694885254e+00	
1.955000000000000000e+03 1.053000000000000000e+03					1.200000047683715820e+00 1.200000047683715820e+00	
1.946000000000000000e+03 8.820000000000000000e+02					1.259999990463256836e+00 1.259999990463256836e+00	
1.781000000000000000e+03 7.910000000000000000e+02					1.320000052452087402e+00 1.320000052452087402e+00	
1.314000000000000000e+03 7.570000000000000000e+02					1.379999995231628418e+00 1.379999995231628418e+00	
8.770000000000000000e+02 6.000000000000000000e+02					1.440000057220458984e+00 1.440000057220458984e+00	
4.920000000000000000e+02 4.820000000000000000e+02					1.500000000000000000e+00 1.500000000000000000e+00	
2.720000000000000000e+02 3.600000000000000000e+02					1.560000061988830566e+00 1.560000061988830566e+00	
1.030000000000000000e+02 2.430000000000000000e+02					1.620000004768371582e+00 1.620000004768371582e+00	
5.100000000000000000e+01 1.600000000000000000e+02					1.680000066757202148e+00 1.680000066757202148e+00	
2.700000000000000000e+01 1.250000000000000000e+02					1.740000009536743164e+00 1.740000009536743164e+00	
5.000000000000000000e+00 7.800000000000000000e+01					1.800000071525573730e+00 1.800000071525573730e+00	
1.000000000000000000e+00 4.700000000000000000e+01					1.860000014305114746e+00 1.860000014305114746e+00	
0.000000000000000000e+00 4.200000000000000000e+01					1.920000076293945312e+00 1.920000076293945312e+00	
0.000000000000000000e+00 1.000000000000000000e+01					1.980000019073486328e+00 1.980000019073486328e+00	
0.000000000000000000e+00 1.000000000000000000e+01					2.039999961853027344e+00 2.039999961853027344e+00	
0.000000000000000000e+00 5.000000000000000000e+00					2.099999904632568359e+00 2.099999904632568359e+00	
0.000000000000000000e+00 4.000000000000000000e+00					2.160000085830688477e+00 2.160000085830688477e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.220000028610229492e+00 2.220000028610229492e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.279999971389770508e+00 2.279999971389770508e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.339999914169311523e+00 2.339999914169311523e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.400000095367431641e+00 2.400000095367431641e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.460000038146972656e+00 2.460000038146972656e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.519999980926513672e+00 2.519999980926513672e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.579999923706054688e+00 2.579999923706054688e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.640000104904174805e+00 2.640000104904174805e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.700000047683715820e+00 2.700000047683715820e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.759999990463256836e+00 2.759999990463256836e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.819999933242797852e+00 2.819999933242797852e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.880000114440917969e+00 2.880000114440917969e+00	
0.000000000000000000e+00 0.000000000000000000e+00					2.940000057220458984e+00 2.940000057220458984e+00	
					3.000000000000000000e+00 3.000000000000000000e+00	


==> data/i9_throughput_latency.txt <==
symbols	throughput	latency
800	3.92E-03	0.204091
1600	3.37E-03	0.475
3200	9.26E-03	0.345748
6400	1.76E-02	0.363121
12800	3.11E-02	0.411186
25600	5.33E-02	0.480631
51200	7.53E-02	0.681471
102400	1.17E-01	0.876814
204800	1.35E-01	1.519881
409600	1.48E-01	2.7793
819200	1.50E-01	5.492098
1638400	1.39E-01	11.839325
3276800	1.34E-01	24.518846
6553600	1.32E-01	49.900828
13107200	1.28E-01	102.647516
26214400	1.33E-01	197.584159
52428800	1.33E-01	394.495381
104857600	1.30E-01	807.776526


==> data/mo1.txt <==
multi_outs  depth kernel_size channels  MAC BER
1	3	9	3	121.5	0.330328921
1	3	9	4	198	0.331433932
1	3	9	5	292.5	0.334064037
1	3	15	3	202.5	0.002902189
1	3	15	4	330	0.002436902
1	3	15	5	487.5	0.001743991
1	3	21	3	283.5	0.001237425
1	3	21	4	462	0.000320255
1	3	21	5	682.5	0.000208194
1	4	9	3	202.5	0.266696771
1	4	9	4	342	0.256484081
1	4	9	5	517.5	0.235854745
1	4	15	3	337.5	0.002105122
1	4	15	4	570	0.000719027
1	4	15	5	862.5	0.000341077
1	4	21	3	472.5	0.000142277
1	4	21	4	798	0.000211134
1	4	21	5	1207.5	4.00322E-05
1	5	9	3	283.5	0.00436747
1	5	9	4	486	0.002657296
1	5	9	5	742.5	0.001914324
1	5	15	3	472.5	0.000272743
1	5	15	4	810	0.000277498
1	5	15	5	1237.5	8.0867E-05
1	5	21	3	661.5	2.13474E-05
1	5	21	4	1134	5.68182E-06
1	5	21	5	1732.5	5.56527E-05

==> data/mo10.txt <==
multi_outs  depth kernel_size channels  MAC BER
10	3	9	3	12.15	0.131135752
10	3	9	4	19.8	0.039796931
10	3	9	5	29.25	0.000238105
10	3	15	3	20.25	0.12435056
10	3	15	4	33	0.044434499
10	3	15	5	48.75	0.00010582
10	3	21	3	28.35	0.123669853
10	3	21	4	46.2	0.040774593
10	3	21	5	68.25	7.67445E-05
10	4	9	3	20.25	0.130462791
10	4	9	4	34.2	0.047435592
10	4	9	5	51.75	0.000305145
10	4	15	3	33.75	0.123897113
10	4	15	4	57	0.040591653
10	4	15	5	86.25	0.000100633
10	4	21	3	47.25	0.12274123
10	4	21	4	79.8	0.042667465
10	4	21	5	120.75	0.000100944
10	5	9	3	28.35	0.130612572
10	5	9	4	48.6	0.046982897
10	5	9	5	74.25	0.000264519
10	5	15	3	47.25	0.132219573
10	5	15	4	81	0.04031879
10	5	15	5	123.75	0.000126054
10	5	21	3	66.15	0.124141718
10	5	21	4	113.4	0.043105789
10	5	21	5	173.25	9.19383E-05

==> data/mo10_no_bias.txt <==
multi_outs	depth	kernel_size	channels	MAC	BER
10	3	9	3	12.15	0.13485535
10	3	9	4	19.8	0.054641552
10	3	9	5	29.25	0.00259299
10	3	15	3	20.25	0.137705371
10	3	15	4	33	0.046843299
10	3	15	5	48.75	0.000884281
10	3	21	3	28.35	0.129928316
10	3	21	4	46.2	0.046017524
10	3	21	5	68.25	0.001258463
10	4	9	3	20.25	0.136231715
10	4	9	4	34.2	0.055045324
10	4	9	5	51.75	0.001436268
10	4	15	3	33.75	0.128802359
10	4	15	4	57	0.059344642
10	4	15	5	86.25	0.000404573
10	4	21	3	47.25	0.127511963
10	4	21	4	79.8	0.045594099
10	4	21	5	120.75	0.000698242
10	5	9	3	28.35	0.134208436
10	5	9	4	48.6	0.051451871
10	5	9	5	74.25	0.001206245
10	5	15	3	47.25	0.129069537
10	5	15	4	81	0.051484361
10	5	15	5	123.75	0.001295079
10	5	21	3	66.15	0.127105787
10	5	21	4	113.4	0.049960079
10	5	21	5	173.25	0.000541326

==> data/mo12.txt <==
multi_outs  depth kernel_size channels  MAC BER
12	3	9	3	10.125	0.174705928
12	3	9	4	16.5	0.089918134
12	3	9	5	24.375	0.024197266
12	3	15	3	16.875	0.172799061
12	3	15	4	27.5	0.087027095
12	3	15	5	40.625	0.023630505
12	3	21	3	23.625	0.170023898
12	3	21	4	38.5	0.086780171
12	3	21	5	56.875	0.023626046
12	4	9	3	16.875	0.17418098
12	4	9	4	28.5	0.089716524
12	4	9	5	43.125	0.02514313
12	4	15	3	28.125	0.180442736
12	4	15	4	47.5	0.086912721
12	4	15	5	71.875	0.023851329
12	4	21	3	39.375	0.171421453
12	4	21	4	66.5	0.088357257
12	4	21	5	100.625	0.021848086
12	5	9	3	23.625	0.17070207
12	5	9	4	40.5	0.088217979
12	5	9	5	61.875	0.02493039
12	5	15	3	39.375	0.174239894
12	5	15	4	67.5	0.087826264
12	5	15	5	103.125	0.025172346
12	5	21	3	55.125	0.172876244
12	5	21	4	94.5	0.08728942
12	5	21	5	144.375	0.022387226


==> data/mo1_no_bias.txt <==
multi_outs	depth	kernel_size	channels	MAC	BER
1	3	9	3	121.5	0.320873568
1	3	9	4	198	0.315925439
1	3	9	5	292.5	0.325126191
1	3	15	3	202.5	0.002681969
1	3	15	4	330	0.002493005
1	3	15	5	487.5	0.001569731
1	3	21	3	283.5	0.001018092
1	3	21	4	462	0.000320033
1	3	21	5	682.5	0.000386255
1	4	9	3	202.5	0.272324264
1	4	9	4	342	0.262106399
1	4	9	5	517.5	0.244672393
1	4	15	3	337.5	0.000870248
1	4	15	4	570	0.000767273
1	4	15	5	862.5	0.000265479
1	4	21	3	472.5	0.000321872
1	4	21	4	798	0.000210948
1	4	21	5	1207.5	9.73356E-05
1	5	9	3	283.5	0.003560064
1	5	9	4	486	0.003470565
1	5	9	5	742.5	0.002101565
1	5	15	3	472.5	0.000283204
1	5	15	4	810	7.83433E-05
1	5	15	5	1237.5	9.93304E-05
1	5	21	3	661.5	7.7389E-05
1	5	21	4	1134	6.24389E-05
1	5	21	5	1732.5	4.3589E-05

==> data/mo2.txt <==
multi_outs  depth kernel_size channels  MAC BER
2	3	9	3	60.75	0.002960438
2	3	9	4	99	0.002736568
2	3	9	5	146.25	0.002292168
2	3	15	3	101.25	0.000352592
2	3	15	4	165	0.000256076
2	3	15	5	243.75	0.000178834
2	3	21	3	141.75	0.000330315
2	3	21	4	231	0.000181645
2	3	21	5	341.25	2.4178E-05
2	4	9	3	101.25	0.000334403
2	4	9	4	171	0.0011771
2	4	9	5	258.75	0.000351681
2	4	15	3	168.75	0.000420689
2	4	15	4	285	0.000304204
2	4	15	5	431.25	0.000111551
2	4	21	3	236.25	8.04313E-05
2	4	21	4	399	1.96731E-05
2	4	21	5	603.75	0
2	5	9	3	141.75	0.001382195
2	5	9	4	243	0.000192436
2	5	9	5	371.25	9.17958E-05
2	5	15	3	236.25	0
2	5	15	4	405	9.51102E-05
2	5	15	5	618.75	0
2	5	21	3	330.75	6.35241E-05
2	5	21	4	567	0
2	5	21	5	866.25	0

==> data/mo2_no_bias.txt <==
multi_outs	depth	kernel_size	channels	MAC	BER
2	3	9	3	60.75	0.003510306
2	3	9	4	99	0.001900864
2	3	9	5	146.25	0.002112807
2	3	15	3	101.25	0.000169529
2	3	15	4	165	0.000266958
2	3	15	5	243.75	0.000130664
2	3	21	3	141.75	0.000111033
2	3	21	4	231	6.14669E-05
2	3	21	5	341.25	5.1269E-05
2	4	9	3	101.25	0.003488788
2	4	9	4	171	0.000703721
2	4	9	5	258.75	0.001133562
2	4	15	3	168.75	0.000257417
2	4	15	4	285	0.000152336
2	4	15	5	431.25	7.53306E-05
2	4	21	3	236.25	1.89869E-05
2	4	21	4	399	1.4269E-05
2	4	21	5	603.75	1.25234E-05
2	5	9	3	141.75	0.000537527
2	5	9	4	243	0.000133611
2	5	9	5	371.25	0.000131648
2	5	15	3	236.25	1.23423E-05
2	5	15	4	405	1.23413E-05
2	5	15	5	618.75	1.2452E-05
2	5	21	3	330.75	3.34026E-05
2	5	21	4	567	2.29669E-05
2	5	21	5	866.25	1.79479E-05

==> data/mo4.txt <==
multi_outs  depth kernel_size channels  MAC BER
4	3	9	3	30.375	0.00098904
4	3	9	4	49.5	0.000402633
4	3	9	5	73.125	0.000231667
4	3	15	3	50.625	0.000144496
4	3	15	4	82.5	0.000100422
4	3	15	5	121.875	7.35311E-05
4	3	21	3	70.875	0.00022552
4	3	21	4	115.5	7.15337E-05
4	3	21	5	170.625	7.96465E-05
4	4	9	3	50.625	0.000638711
4	4	9	4	85.5	0.000516653
4	4	9	5	129.375	0.000404628
4	4	15	3	84.375	6.93236E-05
4	4	15	4	142.5	1.34695E-05
4	4	15	5	215.625	4.37839E-05
4	4	21	3	118.125	0.000204973
4	4	21	4	199.5	7.58149E-05
4	4	21	5	301.875	6.032E-05
4	5	9	3	70.875	0.000378179
4	5	9	4	121.5	0.000523762
4	5	9	5	185.625	0.000147925
4	5	15	3	118.125	4.90817E-05
4	5	15	4	202.5	0.000128519
4	5	15	5	309.375	1.77262E-05
4	5	21	3	165.375	2.91287E-05
4	5	21	4	283.5	1.42481E-05
4	5	21	5	433.125	1.28648E-05

==> data/mo4_no_bias.txt <==
multi_outs	depth	kernel_size	channels	MAC	BER
4	3	9	3	30.375	0.002275076
4	3	9	4	49.5	0.00083585
4	3	9	5	73.125	0.000185885
4	3	15	3	50.625	8.9434E-05
4	3	15	4	82.5	6.3553E-05
4	3	15	5	121.875	6.2323E-05
4	3	21	3	70.875	1.60908E-05
4	3	21	4	115.5	7.34065E-05
4	3	21	5	170.625	5.2323E-05
4	4	9	3	50.625	0.000330656
4	4	9	4	85.5	0.000310981
4	4	9	5	129.375	0.000283199
4	4	15	3	84.375	7.94695E-05
4	4	15	4	142.5	0.000116058
4	4	15	5	215.625	6.2323E-05
4	4	21	3	118.125	5.2338E-05
4	4	21	4	199.5	2.57241E-05
4	4	21	5	301.875	3.23389E-05
4	5	9	3	70.875	0.000594765
4	5	9	4	121.5	0.00043544
4	5	9	5	185.625	0.000355241
4	5	15	3	118.125	5.45472E-05
4	5	15	4	202.5	4.7656E-05
4	5	15	5	309.375	4.2354E-05
4	5	21	3	165.375	6.4676E-05
4	5	21	4	283.5	2.2345E-05
4	5	21	5	433.125	2.3435E-05

==> data/mo8.txt <==
multi_outs  depth kernel_size channels  MAC BER
8	3	9	3	15.1875	0.057551457
8	3	9	4	24.75	0.000316315
8	3	9	5	36.5625	0.000150456
8	3	15	3	25.3125	0.056969274
8	3	15	4	41.25	0.000169713
8	3	15	5	60.9375	2.80193E-05
8	3	21	3	35.4375	0.056780683
8	3	21	4	57.75	0.000122042
8	3	21	5	85.3125	3.75566E-05
8	4	9	3	25.3125	0.061322901
8	4	9	4	42.75	0.000327994
8	4	9	5	64.6875	6.71521E-05
8	4	15	3	42.1875	0.054340977
8	4	15	4	71.25	6.53934E-05
8	4	15	5	107.8125	2.1234E-05
8	4	21	3	59.0625	0.054015459
8	4	21	4	99.75	0.000329021
8	4	21	5	150.9375	3.04298E-05
8	5	9	3	35.4375	0.059953144
8	5	9	4	60.75	0.000202198
8	5	9	5	92.8125	1.95453E-05
8	5	15	3	59.0625	0.056606246
8	5	15	4	101.25	0.000274253
8	5	15	5	154.6875	1.36245E-05
8	5	21	3	82.6875	0.056734007
8	5	21	4	141.75	0.000354658
8	5	21	5	216.5625	2.49437E-05

==> data/mo8_no_bias.txt <==
multi_outs	depth	kernel_size	channels	MAC	BER
8	3	9	3	15.1875	0.063423939
8	3	9	4	24.75	0.001100779
8	3	9	5	36.5625	0.000162292
8	3	15	3	25.3125	0.059454189
8	3	15	4	41.25	0.000779426
8	3	15	5	60.9375	5.80154E-05
8	3	21	3	35.4375	0.059219436
8	3	21	4	57.75	0.000402094
8	3	21	5	85.3125	5.56436E-05
8	4	9	3	25.3125	0.061724712
8	4	9	4	42.75	0.000980041
8	4	9	5	64.6875	4.85285E-05
8	4	15	3	42.1875	0.060937252
8	4	15	4	71.25	0.000661699
8	4	15	5	107.8125	8.99629E-05
8	4	21	3	59.0625	0.059928228
8	4	21	4	99.75	0.000543151
8	4	21	5	150.9375	6.37958E-05
8	5	9	3	35.4375	0.058830551
8	5	9	4	60.75	0.000780771
8	5	9	5	92.8125	4.54597E-05
8	5	15	3	59.0625	0.06011158
8	5	15	4	101.25	0.001181985
8	5	15	5	154.6875	9.48696E-05
8	5	21	3	82.6875	0.061676646
8	5	21	4	141.75	0.001189811
8	5	21	5	216.5625	8.24739E-05

==> data/multi_inst_conv_comb_utilization.txt <==
instances   lut ff  dsp bram    cp
1   9.95	3.27	0.04	0.00	2.91
2   11.62	1.83	8.41	0.93	3.22
3   12.03	2.13	8.47	0.86	3.16
4   12.50	2.32	10.75	0.86	3.50
8   14.60	3.37	15.44	0.86	3.76
16  18.63	5.48	24.81	0.82	4.50
24  22.33	7.50	34.18	0.82	5.17
32  21.17	8.92	52.64	0.84	5.60
40  24.10	10.85	64.36	0.84	5.50
48  26.53	13.67	75.94	0.84	6.08
56  29.17	14.81	87.81	0.84	6.35
64  31.48	16.49	99.51	0.84	6.68

==> data/multi_inst_conv_utilization.txt <==
instances   lut ff  dsp bram    cp
1   9.95	3.27	0.04	0.00	2.91
2   11.12	1.79	8.70	0.95	3.33
3   11.71	1.92	11.34	0.91	3.75
4   11.92	2.04	13.97	0.91	3.73
8   12.97	2.55	24.52	0.91	5.69
16  14.82	3.57	45.61	0.87	7.66
24  16.69	4.52	66.70	0.87	9.18
32  18.58	5.51	87.79	0.87	9.94
40  27.25	7.49	99.95	0.87	10.97
48  49.50	10.43	99.89	50.00	11.24
56  62.81	13.55	99.89	0.87	11.31
64  76.21	16.31	99.89	0.87	11.58


==> data/pareto_points.txt <==
multi_outs  depth kernel_size channels  MAC BER
8	3	9	4	24.75	0.000316315
10	3	9	5	29.25	0.000238105
8	3	9	5	36.5625	0.000150456
10	3	15	5	48.75	0.00010582
8	3	15	5	60.9375	2.80193E-05
8	5	9	5	92.8125	1.95453E-05
4	4	15	4	142.5	1.34695E-05

==> data/pareto_points_no_bias.txt <==
multi_outs  depth kernel_size channels  MAC BER
10	3	9	3	12.15	0.13485535
8	3	9	3	15.1875	0.063423939
8	3	9	4	24.75	0.001100779
8	3	9	5	36.5625	0.000162292
4	3	15	3	50.625	8.9434E-05
8	3	15	5	60.9375	5.80154E-05
8	4	9	5	64.6875	4.85285E-05
4	3	21	3	70.875	1.60908E-05


==> data/quant.txt <==
multi_outs  depth kernel_size channels  MAC BER
8	3	9	5	36.5625	0.000184053
10	3	9	5	29.25	0.000796773
10	3	15	5	48.75	0.000472411

==> data/test.txt <==
Avg_Bits	BER
3.0182453	0.48106334
2.903856119	0.49763044
2.924818834	0.498904817
3.12810564	0.503006773
5.375129382	0.044404621
3.678830306	0.500458
5.95807449	0.025328555
6.849249363	0.006212664
7.771092097	0.001611244
7.900103569	0.002508961
8.75763464	0.001352715
9.158255736	0.000896626
9.365424474	0.005933891
9.622412046	0.001428714
9.717003028	0.000833001
10.0960145	0.000612859
10.50918754	0.003335325
10.68284162	0.001584694
10.75983445	0.000829209
11.56457027	0.001195739
11.42080752	0.003205894
